An Analysis of Recent Advances in Deepfake Image Detection in an Evolving Threat Landscape

Deepfake or synthetic images produced using deep generative models pose serious risks to online platforms. This has triggered several research efforts to accurately detect deepfake images, achieving excellent performance on publicly available deepfake datasets. In this work, we study 8 state-of-the-art detectors and argue that they are far from being ready for deployment due to two recent developments. First, the emergence of lightweight methods to customize large generative models, can enable an attacker to create many customized generators (to create deepfakes), thereby substantially increasing the threat surface. We show that existing defenses fail to generalize well to such \emph{user-customized generative models} that are publicly available today. We discuss new machine learning approaches based on content-agnostic features, and ensemble modeling to improve generalization performance against user-customized models. Second, the emergence of \textit{vision foundation models} -- machine learning models trained on broad data that can be easily adapted to several downstream tasks -- can be misused by attackers to craft adversarial deepfakes that can evade existing defenses. We propose a simple adversarial attack that leverages existing foundation models to craft adversarial samples \textit{without adding any adversarial noise}, through careful semantic manipulation of the image content. We highlight the vulnerabilities of several defenses against our attack, and explore directions leveraging advanced foundation models and adversarial training to defend against this new threat.

==> data-files/4TSNE/fake_FFHQ_StyleGAN2_data.txt <==
4.917016	-6.7675457
13.773925	1.8570955
27.784798	30.446842
-2.037341	-34.035812
38.65289	-3.2988985
5.8648176	27.309666
-41.713497	22.839825
-12.812706	38.58364
-3.9448862	-15.734649
-4.061717	-5.3501043
-7.590565	41.638733
9.710967	-1.4974347
46.246994	26.961905
-28.247112	28.949003
47.847622	25.54276
-9.346996	42.9112
29.54859	-14.377767
50.837997	9.461995
40.49021	-1.4166337
-16.82808	-38.236423
11.383651	-20.50214
-22.940964	5.44477
-33.071426	14.326738
-26.029613	37.830254
26.207605	22.693819
3.1264522	-3.4159257
-35.554928	34.17279
-24.467896	14.667052
-3.7086926	27.70055
-29.237503	14.2667675
-3.9128797	-3.5864186
-22.815111	-12.542737
26.951674	5.5734673
46.010777	-2.0029724
-24.771156	-13.046949
-19.448092	28.173664
-32.018726	14.357062
29.172377	13.084501
-29.148497	6.3515186
-41.34548	21.567957
-5.110334	-48.167225
49.34453	-6.2189026
-33.224163	13.625087
33.585743	-22.630146
-3.8206434	-43.26379
-17.734997	16.503906
-13.866097	-43.00803
-27.666607	-0.5041408
-20.628458	42.68822
3.3789704	-45.39542
-23.445908	24.412243
-21.96753	-14.358209
-13.066771	-43.07157
-30.136173	21.581854
-16.092978	-6.999712
-8.352124	36.012684
29.516184	1.3596781
-27.605793	7.8546305
4.3883095	19.337374
43.787018	-21.668787
-29.189686	1.6001667
34.06511	9.376886
-3.4883533	-30.520039
18.98517	-17.217365
-31.483364	20.544447
-6.2297497	-20.59059
51.741203	22.458324
-8.233767	30.651447
47.127483	25.571259
-7.613985	-48.716156
-28.908022	9.583508
31.792206	-22.94248
-11.221778	-42.11921
-22.790878	36.51062
48.665108	8.638376
-28.023237	2.8466709
15.600298	1.7179077
-46.58628	20.056833
-22.117867	-12.784014
-4.1687455	-5.4686694
-20.711182	23.942568
32.88121	12.790804
-8.523692	-42.026814
0.14686571	-14.602657
44.284927	23.440298
27.87665	27.701073
40.28525	-5.272261
-6.3280134	-44.60626
-5.0909243	-5.9632206
54.41998	-3.2883055
33.00285	-10.191022
-12.915341	-42.92201
-4.7783523	7.3687468
41.10252	-1.6104918
0.08439609	-37.71546
-5.906468	-52.030903
-22.251787	17.450336
-11.254261	-8.721694
-1.7475637	-41.337234
-4.525677	-53.383675
-25.777342	5.7827125
-8.009956	37.662235
-11.772273	-10.372679
-9.859931	-55.98493
27.736368	20.616163
42.160915	-2.1657863
4.7858653	35.79306
20.437075	-21.048403
-19.523066	44.805954
-32.959526	-14.260602
29.366276	-14.315662
24.986431	-14.177863
-7.7026434	-53.804585
-19.1265	6.459937
22.227282	0.7435595
25.25486	-9.156215
9.700849	-4.355223
-26.530514	0.6619153
-21.108053	16.991806
-32.39436	22.916428
35.002926	19.733908
34.46034	-18.015627
5.260826	27.623388
-28.973183	8.273078
-15.922043	-19.39209
36.187057	26.267645
-11.720666	42.069004
-18.773582	-4.6366577
-32.494038	3.9112
11.34262	21.69489
-4.495412	-44.483917
-7.0466223	-49.679657
7.506303	26.655748
36.786053	5.7555566
18.64	4.362049
7.4941297	-45.802998
-8.356167	-54.316536
-12.63363	-15.897678
1.2289171	33.76163
13.847572	-20.855154
12.104766	-2.163011
19.106735	-10.178604
0.09749589	-18.463232
-26.852606	9.043864
-23.55757	41.42574
29.884584	-0.2873518
-19.099758	35.942497
-6.9598837	-49.30205
-6.8480577	-34.84378
4.378705	-41.37629
-27.738277	6.2771854
32.67273	11.772476
-14.6868	-39.980663
-17.468582	-3.551963
-7.9539967	-45.181175
39.559883	4.233914
-0.098480865	-15.3395815
-9.938226	31.886843
24.589453	7.8216395
39.0866	10.200676
-23.30796	16.812658
36.6267	-9.165852
12.730248	1.8145893
-0.14262967	-16.59058
32.99564	10.036809
7.6390214	-9.27039
17.072987	-19.413385
39.41475	8.0174
-5.3845873	34.577625
-21.843239	13.565464
-9.372868	35.01572
30.836796	-10.105197
-35.58325	17.188992
19.172852	-19.35576
46.146362	16.036377
-6.1178718	18.518858
21.572027	-3.3694289
25.25516	-12.480731
29.026411	11.326812
-33.284405	0.0039709946
17.815058	-19.489477
37.38635	-7.1464
50.794052	11.602548
8.995978	-4.410269
-11.59866	-39.010143
-14.995896	-29.804356
14.297576	-4.406288
-30.506035	39.815437
44.982533	16.167435
-19.842218	6.8570194
45.12524	-15.060529
28.142712	21.594376
5.9003916	-44.44076
34.607784	19.6688
-24.373404	14.6403475
-0.17516154	1.6331915
-7.263655	-7.183279
-6.141197	29.198015
-38.277615	20.87826
35.146606	-12.180946
42.189217	-5.846937
-8.452845	11.412213
-22.77193	-30.830502
-25.400145	20.740358
35.196106	-14.553016
-12.237862	36.253925
-9.207455	41.995525
-19.25913	-38.7536
32.960487	-16.270365
-5.696516	33.43994
-9.668619	21.636597
-33.6238	6.2754087
1.9269917	1.0607938
-10.384565	-45.259987
17.196754	6.3055735
9.091755	-1.3546661
3.9651368	-13.824755
50.029	0.21213832
-7.033426	20.492466
-43.954678	16.87061
39.427055	-9.083341
-30.973764	6.105651
26.202805	5.379896
24.786251	1.5164777
-32.509853	5.4920497
42.00648	-0.010891363
-28.98724	-20.484865
-34.71296	20.353327
-26.409718	33.98468
-1.2152854	-47.37925
-15.356211	-41.96123
7.240305	-46.425472
-5.0695734	-40.257988
-21.363743	11.966578
-5.5447416	-8.963338
-0.3305681	-5.3489532
-0.9659093	-6.421595
34.84803	-16.220762
12.0625305	0.5847173
19.402998	22.154507
-30.992397	5.0083833
18.94027	-12.277341
-18.754099	-23.278015
39.935036	13.297762
38.05633	-9.662617
-16.392519	-2.06596
-7.0460443	20.300974
33.495373	11.126085
-12.496882	-16.615704
34.937603	10.059159
17.057465	-25.737326
-36.320225	2.4821851
24.327288	23.543213
0.21487722	-46.623856
49.74343	8.999454
-13.452381	-46.053886
39.901943	-2.1890247
23.054848	-14.31585
-4.6625338	-49.5224
-19.115168	-35.822453
42.56223	-6.2273517
50.05017	23.993603
37.385426	-2.1466064
26.436836	-9.340437
-25.712242	5.7695937
-20.83398	28.007473
-4.4435153	13.905601
-15.824694	-44.394226
-15.051396	-47.534092
-27.520123	-13.196854
-11.77699	35.31367
-5.4334383	-9.226203
27.764982	-22.246248
21.92234	-16.954374
-30.137922	-19.356213
13.577673	-4.789546
-15.662669	-24.133497
48.618664	-3.9256818
25.913591	28.653904
-11.2347355	-49.72005
-5.7830815	-2.8935478
-8.665513	-33.476944
-19.038746	31.534403
43.94537	22.325819
10.426418	2.5247328
48.02567	12.578583
-9.5731325	-49.888023
51.300323	4.7497454
-7.019107	32.202213
19.533092	-19.365112
-26.039574	33.39658
27.937391	-22.298733
-5.140473	-35.718872
-6.8013926	24.98164
-19.919449	16.225344
31.577667	11.919668
-3.7161307	1.609289
-31.903883	10.520039
44.8448	6.965992
38.34876	15.3073015
-2.2793944	-43.107464
33.1054	9.791057
29.648178	22.04212
-30.647375	6.7764273
1.8289151	-12.526662
23.336056	-13.67091
-19.8997	-5.987394
-17.11655	29.024862
45.24602	16.398882
-12.353781	-16.012373
-25.903692	37.700516
24.523874	26.250603
12.045747	2.5901892
30.825659	-7.738857
-32.213623	26.088343
46.868008	7.4143095
34.547527	23.238474
43.349586	6.7838573
22.996483	4.1467934
47.080727	28.427176
36.64732	16.390236
-30.322203	20.402655
-14.76147	-11.082487
-0.4884595	-19.539223
31.234137	-0.787409
-14.446814	-41.496117
2.1551046	-48.67285
-10.353995	-50.818027
33.575283	12.727356
-22.807043	-30.67683
29.656384	-2.2803574
39.758423	-5.4364057
43.475395	18.74734
-24.152668	-3.8477893
-24.1218	29.200699
-1.4066244	-6.18791
-6.106576	-17.587166
16.270842	-18.094416
-12.297123	-10.239007
-12.489749	-36.132927
-14.667116	-8.865876
24.600319	3.7450943
0.90632504	-40.029682
-23.961512	27.928244
20.12526	-19.512522
44.882538	2.6271753
-27.626087	35.022224
-14.184774	-10.102897
35.99371	5.764198
-1.4332076	-14.700327
3.8116264	36.27644
-13.921472	44.126503
-23.189238	38.79515
-7.802887	-32.782604
-33.377373	24.071049
-5.7193127	2.3612862
-11.1384735	-8.542911
-12.518491	-44.03929
10.346863	-4.420421
-31.485218	9.594937
-6.9959593	16.950783
20.734682	1.4839993
-24.705912	16.690714
-0.19494532	-14.291231
28.44557	-19.747526
-10.081973	41.612434
-14.754435	-36.32487
-29.513126	21.80548
45.886105	-8.425501
-4.8784204	-40.203754
24.137753	28.441168
6.7786417	-45.0959
19.599016	22.31668
34.317142	7.6132665
27.81127	30.527315
31.969852	-26.892467
-1.4356595	-46.527134
-28.245026	5.4126625
-9.739872	-16.291288
-27.139471	2.4394915
-5.7266417	16.556303
-32.61626	-17.314968
29.785042	-19.604252
-19.602095	-5.5704665
32.252243	-26.298155
3.2016537	-7.5319247
-4.0354366	-11.729472
48.82544	14.975199
38.12356	5.784741
45.648045	-11.902023
-25.48586	-39.282825
34.699406	-18.397009
-13.115665	27.74896
-13.855968	-10.400849
-22.40737	-29.257645
-1.7988534	25.58532
-30.96561	1.9841301
-19.51759	4.792958
-30.239988	-20.786293
-26.182318	16.23697
-16.240435	37.825172
-6.521453	-14.494095
1.4359248	-14.347221
-30.085993	-14.243328
44.45	28.006073
44.033096	4.757662
-3.6512468	-51.730495
31.22131	10.551382
1.0576712	-10.813699
1.8161833	-42.3878
-20.656038	32.544693
4.024129	-45.946617
7.9092093	-41.08147
-2.9158156	-6.5009785
-25.92902	-14.403594
-25.483992	22.898998
-3.019071	-45.40676
51.633045	2.7899055
43.746998	25.703514
-30.085806	8.684201
-30.155375	1.7962646
10.463505	-5.047294
-16.060024	16.416103
-6.814013	19.20166
-12.562676	9.058123
-29.145523	13.081855
-10.456784	38.55276
43.46467	19.626268
17.959173	5.8576126
-30.015272	-10.01505
2.63376	37.59707
29.202765	3.840161
-1.4706646	-13.624317
-20.920607	-46.113247
1.0610211	34.161865
-19.243372	-44.765976
34.633343	-21.829817
-20.675936	29.696304
-10.983317	-38.63063
21.718071	0.71158856
-14.276985	23.415796
29.95224	-24.449114
-13.743746	-12.170046
32.610756	13.803956
29.857798	0.1400639
51.664738	2.3328304
0.045608915	37.779346
0.38776812	-2.7000349
-0.7352893	-18.608889
-3.8842244	30.78692
-2.0864573	-17.347023
4.507823	-42.865845
-15.128808	35.136707
41.10547	4.1164365
-24.764353	-2.7833326
4.2593946	-41.09878
-12.927682	43.7517
-16.369547	12.13038
-27.39696	16.102457
-29.06141	-20.024307
24.64443	1.4359875
57.096916	-5.2792153
-22.034714	28.805809
-25.997713	0.4403133
-27.203892	28.544525
-26.10582	26.133923
38.685642	25.84964
47.182045	10.867457
13.385462	-2.4232304
-21.798191	25.089521
23.138733	17.244099
0.8753812	-48.45847
29.854113	10.087589
-20.768604	1.4452296
-20.027298	17.062916
48.336426	1.5576506
-31.483242	-20.290096
45.962326	-9.067869
34.93854	-13.0968485
-19.667433	25.474314
4.990526	13.189094
-6.111123	-17.56994
-7.4980803	-57.4682
41.52579	-5.045203
29.216784	-12.880756
-23.945616	-5.798376
37.725685	20.609678
-7.3242455	-16.251642
-3.430643	-14.774112
-17.607853	-4.6948137
27.721693	17.019236
-14.069373	-8.30458
37.395016	-18.032
39.490536	5.2713227
-12.883987	-8.461241
-8.1622095	-19.751904
33.316696	-13.686915
45.43951	18.86733
16.35629	1.3552799
22.810883	7.05711
-2.379904	23.052622
-30.320442	-16.908535
-1.5135491	-11.723821
-28.658283	-8.623726
-3.1376767	-50.672813
18.74071	4.4677105
-42.19247	25.814339
18.839073	-0.709135
-25.105597	-11.304961
-16.753149	27.30742
-14.380411	-31.456491
35.9628	-6.7734003
27.226562	-12.992338
7.9999504	-10.032676
48.663956	23.347473
-20.736303	28.85045
27.327063	3.3264658
-11.565308	-13.168138
12.24462	-1.6289638
-16.866043	23.677856
-19.499842	37.072838
-8.323775	-54.957947
-25.282726	31.63482
-17.085302	29.107445
5.6897225	-45.431316
37.691177	-5.268573
38.541634	3.8179152
4.0892663	-14.061773
-10.901394	43.47259
-20.47394	-8.605276
-1.3650038	-17.67188
-26.726969	42.01853
-4.722161	21.246447
-19.01792	-38.569267
33.080093	-8.543078
-20.295664	3.3092155
-33.81075	14.578857
-3.012096	-0.9046964
27.2316	-6.1496835
-11.465584	28.220606
24.832912	-5.879551
-7.6519475	-52.295006
-4.2502785	-3.2780776
24.440563	2.7333755
-31.499023	26.956257
-6.762732	-53.805714
22.831375	7.0261
0.6681572	-4.838291
-2.0920434	-42.921432
-1.7954707	25.680504
41.74018	6.3246813
24.23677	9.101877
-10.398555	22.110176
-35.29931	32.90279
-25.392618	21.408247
-27.761873	-22.662933
39.01347	19.04963
43.180782	-6.587257
43.263947	6.394455
-18.281986	30.6712
-24.617445	2.019548
-31.117325	2.03146
-38.71578	21.26326
49.248573	-1.2587464
36.705284	4.7197695
41.78474	5.8016253
21.119375	-18.874588
-12.1578865	34.477917
2.320763	11.652553
-25.767971	41.901978
-16.729605	16.451843
-20.237896	38.230427
-34.465565	31.49008
25.94808	10.936037
33.131107	9.316959
22.249414	-7.4150906
-4.912242	20.316448
-5.3614984	7.6507835
-29.014872	-14.343893
22.142628	-7.424389
-16.031242	-3.6124923
-1.9310771	-18.73843
-33.744904	6.2298784
-13.442868	10.900096
-6.7015862	17.1045
38.469696	3.1789463
-26.435007	2.912308
-24.749825	18.434898
-27.461998	28.086336
-2.7922525	-6.558536
31.58698	-14.406759
11.415316	-5.3943443
42.81967	15.15343
23.367958	27.798534
40.495323	-2.8508346
-30.568474	38.91619
-17.744892	16.988226
29.731916	3.6625447
9.587609	20.451468
30.889788	-9.225817
-27.168316	-8.289851
-9.985564	-43.018036
50.619392	-8.379349
36.05464	9.565242
49.09394	24.040918
-3.494205	6.993311
-24.325632	23.286715
3.2988017	-46.53334
27.046875	18.19259
-36.353886	19.897438
-33.122414	27.985292
-2.29397	-45.309605
35.452347	-13.17838
7.0127172	-0.5861987
-8.38658	-18.62462
-4.1575413	16.95462
-16.47866	30.847652
49.250183	-7.6390166
37.27098	-11.620171
-22.050543	-15.89585
-16.546064	40.198948
-3.3335676	8.113693
-28.374523	26.749178
-30.254416	-16.896564
-25.407774	30.532799
56.418125	-2.7597423
-8.052535	-32.34879
-24.45935	9.784659
-23.350422	-18.153696
17.570671	3.925801
22.683521	9.699871
-10.529577	18.773378
15.202048	-13.310923
-27.444231	15.422227
-19.345284	-40.160282
-3.3307254	-53.086533
50.41889	0.782276
-3.714303	30.996311
-18.543745	2.4118807
43.124	-9.673801
24.770607	22.971304
11.439242	-20.264145
-6.1988783	28.485332
-16.857376	35.55293
32.935318	-19.40425
31.808062	-24.115929
-41.875328	20.692331
46.390003	-2.4917758
12.455081	3.3645701
-8.85378	-16.997087
-20.60727	21.812414
-29.610138	9.689413
34.24068	5.759097
-31.906864	-17.4688
-13.361454	-46.651062
26.44087	25.5851
-6.1832256	35.079582
36.953716	16.952406
-29.356915	-4.8245173
-12.242782	22.340034
-16.008718	38.127235
-9.608051	-54.6608
-2.7297404	-48.821255
51.366398	5.3161206
-24.13761	-43.355896
-35.45523	17.05827
43.216137	18.155334
-1.7905359	5.1527696
14.06843	4.8401165
26.593517	-22.620707
44.36102	-11.424296
4.0114274	19.138939
-22.189865	2.1324773
3.3587377	-7.5688987
29.560001	-7.1660533
33.882565	17.395742
-25.2537	30.637432
45.323204	25.836212
43.394295	22.803146
-38.09733	16.07565
15.807147	-0.5137292
-0.5919889	-12.989553
31.750042	-23.906155
-27.767954	22.903004
-0.40535736	-1.7728283
-23.551428	21.353848
-17.073662	11.450115
-23.1668	38.90941
-10.407802	-19.59755
40.87602	-18.414986
-8.593922	39.078102
25.195354	5.280975
14.524826	30.01589
-23.306782	26.408728
-2.059633	-2.8964646
-6.430434	-34.47922
-7.7300506	19.534779
-7.605945	-41.554543
50.31729	6.63824
23.372908	9.687673
-36.298843	13.199458
-28.088537	31.540115
-27.535736	-9.862393
-13.193013	-41.858913
4.5110364	35.946575
0.30136436	-8.737416
-34.177414	6.782749
47.40539	8.102051
-6.420304	-37.963142
-26.942144	8.887814
23.851416	26.969778
34.119072	-21.858562
35.31214	-5.656445
24.21582	26.645939
34.386703	12.983193
-1.4450148	-48.842445
-24.33511	-13.126623
-14.271385	-9.274912
-18.279903	-37.456234
-6.113032	6.9127374
26.414894	5.471549
-20.306803	-8.262866
35.67019	23.02525
-10.566897	-55.982555
-17.66897	34.85406
12.9021225	-0.9059295
-9.739646	-43.240665
39.35101	-16.451687
-42.212856	26.129087
39.953945	-0.6809013
-8.4000435	-19.336628
17.254787	-25.618628
-5.998215	-44.41624
48.243	-6.8558702
-6.9717245	-7.3765078
22.269787	-18.987356
1.7895503	-40.5681
22.456106	4.3238335
-11.579575	27.284834
39.67291	17.953878
40.36076	2.0066924
-15.137893	40.888996
43.96234	-22.09942
40.285862	18.735851
-12.693705	15.187029
48.181263	4.473254
-5.0219626	32.117283
-2.558547	39.687275
28.743309	25.640062
-7.689446	-55.422993
-33.35231	10.683989
-17.20221	-28.03048
-31.302225	8.694753
12.483863	7.8287215
3.0061085	11.682934
37.064262	18.215563
-31.661432	10.677229
-29.155653	-21.785906
-0.8094861	-40.96478
-30.791124	37.989185
-18.18643	-39.626442
1.1406275	-10.962619
11.049832	25.909437
19.135458	-13.614675
13.726856	3.9018505
-18.344175	26.39931
-13.324232	-9.959149
-27.862514	-1.2581567
33.127815	-11.750528
-34.45497	9.487049
2.473389	37.66037
46.252964	13.912156
1.7099843	-7.6137543
4.3147874	-48.13055
-9.79255	-47.496284
-29.135204	12.992321
42.793255	14.90949
-24.695408	3.4181292
-33.2608	14.917577
-24.83684	-2.2875762
33.98018	-24.847956
18.949228	-15.490533
47.266613	8.417197
-6.4671764	-0.6710357
21.60254	24.697989
-6.97739	24.691011
-21.995663	25.735458
-2.7027657	-4.3538404
-3.0231369	30.28337
-9.207565	39.3573
37.213528	-3.3638008
-22.477167	1.3289402
-10.682744	-45.244713
-43.0953	10.665242
-28.066328	10.9646845
-35.14714	4.850152
-20.611284	25.654467
46.350655	12.837733
-23.879313	-10.8855295
-8.383374	36.965645
-25.086624	7.5107226
-16.061152	-41.267952
-5.5800323	33.27473
29.814651	4.3539295
16.483397	0.86008626
37.87148	-18.565708
-2.4412093	-47.37155
20.57946	-9.979299
15.94321	-0.35159683
48.69503	-8.906169
0.8279728	0.594678
-7.764221	18.466911
9.370033	26.383352
-16.917274	-35.810585
40.620056	1.2335769
-21.492598	34.120228
29.40735	22.106297
36.187706	7.4670606
34.40332	-11.170459
28.189674	24.646803
45.037315	-13.879098
21.185081	-12.752045
-2.2597141	-34.583862
-9.874843	18.285328
34.829662	3.5910177
-11.03959	-52.164707
-21.617367	13.3417635
37.289597	14.503246
24.553745	22.650957
29.663906	4.755929
-27.230616	38.347298
-14.361927	-36.445385
0.9848026	-4.535415
25.89183	28.68118
-9.952859	-54.007954
-10.724522	-46.652683
24.604076	0.6921522
17.05569	-26.412672
-19.661371	-32.752666
-7.505973	-16.126995
-23.775888	36.190266
-24.875145	-0.9033091
-29.641275	11.126974
-25.440376	35.28746
0.6812653	0.50067794
7.1813107	13.218341
31.542078	11.923578
-29.558205	-0.5484497
37.251842	-8.840605
1.6879097	37.386463
-21.230778	18.116486
47.60941	27.300508
-25.99437	18.682865
-40.55084	2.3741791
18.303507	-9.976294
-22.278019	36.875916
19.60623	-19.102713
-9.722746	-45.665386
-25.26173	-22.326038
-4.458647	13.921572
-23.454035	-5.714583
-25.054445	-21.874254
46.20694	25.514051
-12.791847	39.465214
29.726646	-9.119178
-10.627661	-41.95106
-13.495334	-14.867127
-29.263624	-21.16974
11.999289	-0.9889203
-16.682215	23.705383
-27.776709	-20.034422
19.585999	-11.520386
-14.313615	-13.1257925
-16.99323	35.697147
11.280418	-3.917415
-2.2250795	-19.145452
18.831242	-9.886483
-15.624489	13.366614
-14.260612	33.075603
18.53664	-13.798551
-15.670777	-42.823357
-2.7342553	-31.52579
-6.996242	35.340374
-2.3390183	-15.578177
-2.7043602	-15.46857
-45.555065	9.442836
-2.3530111	-1.8350837
20.482271	24.91592
-31.226238	-20.376543
35.365143	8.880371
26.77557	26.14734
-16.863697	-38.263912
2.6775057	-35.123863
44.734966	23.554838
-9.873918	17.947992
-10.810945	1.492818
-23.092228	-29.607878
-27.0567	12.515194
-5.309955	-14.752786
-16.577961	-6.8501477
-7.4628696	-44.819805
10.941633	-43.749676
10.719439	-7.39211
-24.482578	8.747232
-28.968254	-17.667566
-6.1362534	-49.759735
47.525173	-7.8004727
-18.013197	-46.39871
-2.242244	-10.037358
-28.44722	34.79307
4.680927	-42.87194
-20.539486	26.422602
-0.91408277	-23.673231
-11.532564	-13.322897
21.179485	-14.904664
-22.360823	7.8994627
-1.9520631	-16.54813
46.235893	23.62618
43.721462	9.006528
51.996033	-0.14257629
-30.548735	-19.121933
-31.695208	31.483152
-17.704956	28.049438
-8.173438	27.16192
-25.316608	-5.818652
-5.1814094	-18.87633
-17.163076	5.0966964
-28.087465	32.530304
-12.487797	-36.97534
33.317673	14.575442
-19.95857	29.472763
-30.294235	12.700929
39.863968	3.6971316
-34.35758	15.79142
22.912586	-3.1839852
-17.972551	-3.31608
-37.20449	11.828693
-26.531958	16.874466
-29.128906	-12.524679
39.607204	7.960029
-27.993343	-12.310882
27.80444	-8.265761
20.743166	-14.737628
-19.747953	23.777702
-7.8969855	-20.675804
-16.461393	12.113282
-24.248886	39.742855
-35.408894	35.054554
48.39266	12.262352
16.613777	-19.607544
-39.46145	17.735235
37.095078	-8.3543215
30.335773	-11.393533
21.875818	-17.189379
13.519032	-5.1624107
38.25499	-2.6096487
-0.20638187	-48.290443
2.8723133	-13.639985
21.04883	23.523714
39.043957	-5.7298408
0.046632487	-16.246828
-8.61553	31.566813
-34.090477	5.17861
-11.209575	-51.67734
-22.071962	14.375292
0.50913686	-9.15149
-18.37816	6.483168
-10.076325	36.07304
44.764965	-5.5666656
35.866745	7.009274
-3.2633626	-30.696035
-24.287895	25.154573
31.277563	4.770494
20.247433	4.570749
-18.649008	2.4113033
29.51728	-6.4759808
39.26432	18.525139
-21.622414	24.316124
16.025036	3.5185728
-2.0178874	-3.0847747
47.897987	12.144908
-12.4111395	-40.57637
-31.28515	19.010462
9.161166	-44.248875
51.306007	-0.14597817
29.415186	-9.258635
-22.139935	5.455365
-14.105148	-14.172929
-2.2096493	-34.454666
38.871876	25.213146
14.412823	-17.729753
30.640667	-19.664762
1.1174349	36.587692
28.293589	24.040304
12.133147	4.209978
-18.135876	-20.94378
0.32035497	36.023453
-24.724937	3.206176
52.946167	-11.533573
24.588047	-9.467812


==> data-files/4TSNE/fake_Realistic_Vision_data.txt <==
-55.28177	-7.4662867
-47.146362	-22.929731
-44.4457	27.200552
19.006697	41.786114
-59.22086	11.921462
-29.272673	1.1519122
-25.745388	28.570278
-5.5298905	-41.032757
-52.677856	2.0423594
-52.63114	-14.198205
-50.785053	2.0516183
27.947563	-10.376757
60.916378	23.86644
36.79779	-0.38528535
-36.71617	-46.721413
-52.43455	-15.535858
-6.6729093	46.39562
47.98485	-2.186283
-8.265939	45.915783
-39.85401	-27.6879
27.668089	8.984897
36.144356	-19.372278
-21.914024	-24.381
44.70489	24.333378
-28.892694	32.566963
0.17241803	28.39098
63.25673	21.045485
-44.54119	3.1482296
-4.859923	35.364197
-51.24635	-11.890355
-10.194582	-46.261375
1.2642015	-5.5915766
-6.5207367	23.637718
-46.833725	5.764538
-40.909843	-3.0791898
38.65792	-20.232824
20.115429	30.483685
47.153744	27.205503
-24.931522	-49.780533
23.953396	9.229413
12.555449	41.172127
-13.840653	-53.002163
-47.912758	15.714005
-46.39089	2.5980504
-41.321957	-4.888322
33.12365	1.8052084
64.25688	23.678997
-34.90756	13.142833
43.398834	34.117336
-10.813372	-40.29246
41.450542	11.278565
35.74234	11.188473
-25.906319	-56.348255
-16.991009	-5.9289565
26.292055	-10.598507
-48.32626	-10.401605
-23.757505	11.923264
17.892357	51.54788
-6.2588983	-41.81512
-42.485035	-16.746696
59.078682	32.453796
-20.885191	36.376797
53.10912	-14.842152
-47.735466	-8.729426
12.984145	51.142616
-43.951317	-7.3479867
2.2083428	37.751125
58.881893	29.070736
-5.0012984	-29.251638
25.989277	-18.730179
60.3431	-8.318832
52.40275	16.931627
25.36036	5.2224116
-49.077236	-26.908758
32.104755	13.25803
47.348885	-14.001456
57.019485	13.034884
-48.886795	25.08909
-19.30372	-45.63868
-22.387444	-3.9509254
7.5638433	-9.858897
16.672188	18.876558
-14.659519	51.27151
-50.70472	-21.089552
24.160873	17.67082
15.3147745	44.199856
15.959367	-10.048297
42.927303	32.318672
-22.898924	-52.837696
-22.194832	10.162665
54.67217	-12.360161
-19.913038	-17.817413
-16.887928	7.154599
26.577799	-9.101317
-24.29025	43.778114
64.050415	25.500725
-6.9542766	-37.09736
-25.680584	4.697679
14.45559	-26.303856
48.35583	28.273478
-16.750704	-47.470264
28.94483	7.906817
-35.73482	-51.034286
60.446407	10.314768
-23.821354	42.815342
-23.17965	1.1528502
-37.309784	-4.7990785
-11.056712	-49.56723
19.434736	6.0211034
39.122433	-6.660319
-50.74548	18.138535
8.642541	-6.9083924
-26.822077	-36.604755
-29.465288	-29.16148
-0.6528038	-30.594164
-28.544907	-41.082527
-18.453861	-51.223385
7.257205	38.363113
-14.974101	-45.8803
26.511267	-23.285772
-23.473774	-31.290241
-34.130894	-13.881044
-38.37882	24.68456
-32.366756	-45.887077
-2.209002	8.048635
60.20095	28.383686
-22.120869	-54.099297
37.51307	30.958866
-51.25372	-17.85429
-42.272583	-8.276599
39.141273	-8.218698
-43.010212	-13.298667
54.798244	2.7905788
-47.111744	-7.076634
6.07395	33.488693
-43.071568	-10.469696
-27.877592	3.8492014
-49.36759	20.987635
45.511066	22.982367
-6.1560845	-20.513271
42.035778	36.969822
-52.806736	9.366713
-8.745051	50.61036
-29.312256	-44.0287
-3.0198922	1.290602
35.959404	-6.6245
-25.73862	-60.028656
35.420277	-9.77181
-37.792522	-29.730453
43.554558	2.422596
38.571274	3.7658434
-11.873607	1.312513
-46.98103	2.426949
-8.656131	-15.101239
-2.0090659	41.738514
-7.0848265	51.67421
-19.732042	33.339096
3.2592287	14.838696
9.235256	34.921234
-53.86766	13.117364
43.95554	34.33601
15.189596	52.5381
16.072304	50.82919
28.462177	-9.690679
-35.02899	0.77905554
-27.448343	-57.33093
-7.47053	-16.103685
29.662643	19.705023
-42.31586	-6.5180106
7.36283	-23.685595
-29.616432	-3.6350858
45.550117	2.4629276
60.590233	21.399704
-1.9864632	14.484431
9.343114	-5.8221154
19.806684	30.9891
-47.09431	14.91804
42.579613	16.699743
-50.717274	5.538641
73.69718	7.2721434
-35.86933	-41.946194
6.567224	49.95281
-9.5632305	-46.488644
-7.5399127	13.63151
37.22146	12.91131
5.435826	37.979137
14.210261	-34.373356
-49.897564	28.566835
-28.210382	-13.267852
-17.535791	23.672071
-31.173794	-54.523838
-16.544868	18.783306
6.492486	0.4110055
12.745	51.013977
49.76628	24.755219
-17.024267	-4.085775
14.854222	-2.375159
-27.74505	-50.96045
42.61054	-10.548058
40.93776	38.52713
20.909494	1.8344294
49.083954	-15.267207
-37.065987	-48.915413
43.9474	35.778473
41.442307	-18.904268
59.276817	21.534632
49.166725	39.511543
-6.6495676	34.16632
41.20299	-5.2923365
31.258762	28.979542
52.10268	8.766745
5.375718	32.46866
-25.642675	-48.24703
-26.890335	-55.476105
2.35445	42.344837
12.237473	-30.402515
25.302368	-9.334885
-17.646873	-38.894764
13.115468	12.889692
28.672752	20.089241
-29.09168	2.91496
-28.06168	-7.3510637
-2.8367004	-19.722473
-11.368271	7.0341625
32.91976	29.82312
-27.120094	-12.555361
60.939445	-0.5072894
-50.394123	20.677485
25.124186	15.389596
36.692226	3.5665352
-16.954742	16.463114
63.199097	25.152157
-44.446663	-13.91822
-12.217598	-23.28492
58.43345	29.316677
-45.051743	1.4572283
-37.83558	-13.184724
23.40686	-27.877218
7.5727053	45.6112
47.2712	-22.216587
34.300217	0.6545246
-26.09388	-5.5360007
47.09539	-6.183127
-23.286785	-8.844329
-16.7955	16.276009
11.91699	12.568073
38.768032	31.745394
-30.485	-38.008488
-21.657488	10.2108965
66.40445	-1.354366
16.288841	25.269257
-38.95972	-13.409453
31.652716	-10.911323
-18.23856	-50.289856
-23.617847	-16.41778
-47.096455	28.653202
34.458385	7.2617006
7.1093917	-28.168356
-36.201786	-47.09178
66.86526	21.12656
-44.119488	27.887827
57.127773	-5.351648
-51.98944	-12.677135
-44.773056	27.024635
4.250612	38.03659
6.4694724	0.42533058
-36.492786	-17.730766
-51.49485	13.59604
-11.5009365	-37.871616
31.688349	-13.522659
26.984762	-9.271255
-26.620869	-36.578922
15.511498	50.613667
5.44613	-30.214186
-26.063427	-60.40601
-42.3199	8.603316
39.70277	35.660076
9.798584	9.620376
-52.608948	16.008705
46.704575	-13.149061
-22.507454	-56.889732
9.133348	-48.008064
26.176407	8.635474
-15.941841	-5.6479106
-26.255976	-48.56495
1.8714893	-12.81554
12.263717	-20.338312
-46.143875	-7.3658757
9.071349	18.210472
27.112562	-25.398388
-30.161829	-4.4204073
-24.039917	44.0883
14.427522	36.846146
57.69225	31.28343
-17.708992	-22.402414
-1.0996288	7.3223166
3.7151453	39.651127
54.231945	31.229269
-21.65861	-23.36199
20.223112	-22.308205
-13.559262	-35.528065
10.331124	-48.11754
-45.432198	-19.752998
-33.001366	-54.850395
13.49579	38.218113
-30.594627	-2.576497
-55.051636	25.201027
-17.696012	7.5430875
35.51065	-8.124826
23.236858	18.225204
23.443737	3.689535
-18.63732	-37.886055
40.615856	-5.957327
-48.222984	22.19351
-16.582685	37.173817
63.763916	-4.558537
-21.802683	-43.40486
-20.03774	7.593208
-21.587315	22.62741
33.421417	25.149864
-24.230057	11.438014
3.8131506	-17.19152
14.996309	-10.318499
1.2268642	-4.5227084
42.960896	-10.048291
40.79607	-8.302155
53.449604	9.293181
-47.972973	-10.739957
11.395844	-11.528375
9.159439	10.181896
-18.264204	-54.32761
-60.097004	19.998438
-0.42690662	41.00929
-32.709244	-11.169747
-24.163332	-11.04198
-29.562002	3.9057734
-16.40946	38.58969
-23.759464	-40.93666
-30.325151	-11.93803
14.460784	40.853954
-25.348736	22.923498
65.52386	28.329817
0.6857555	39.44273
-38.64864	-22.301624
-25.848808	-2.2241685
38.54452	26.69403
14.039543	5.372682
28.728136	1.464755
41.923668	0.9371279
-36.88543	20.34373
16.11829	7.061992
-54.813545	-5.6715965
-27.708223	-14.795832
-35.0037	-41.05207
-14.097301	51.28333
-28.359293	-13.59574
19.77662	42.75753
3.013575	39.47897
-53.104412	17.877367
-21.631521	-28.437307
-32.20064	-42.383316
40.427948	-8.863146
15.798006	39.12118
-26.298002	5.0086064
3.3558507	-48.17428
-7.3447905	-29.454563
-19.960836	19.416624
48.164562	17.597235
8.915629	-44.63826
28.380518	-0.30219176
-40.182945	-36.029617
-7.399432	-13.124414
2.6114938	-11.057077
6.473138	24.699287
-16.290466	-29.175526
32.408813	-3.379836
35.014343	12.899855
29.872194	-18.566362
39.692493	-10.027598
31.435904	6.077867
-24.721308	2.0709476
18.92807	-7.481212
44.056213	-9.467389
32.153767	-3.01741
-13.568015	-35.319607
3.446295	-10.091064
-22.767494	-48.281258
-4.7526345	-26.503561
-13.980858	-44.877403
45.571747	37.211422
-44.06907	-7.363512
18.030006	47.24086
45.10471	-16.376354
-49.258564	18.588516
-0.8179547	7.910248
18.56249	14.040984
46.39069	-0.96520084
-59.49891	7.7580576
-23.800964	-16.261187
-15.008774	-38.40916
-24.07569	-51.66738
-18.825773	44.929047
-47.79132	23.498413
-44.305447	-5.515346
66.496956	24.415487
-47.437252	26.099234
8.254899	6.996996
-9.623913	-40.80367
-23.535664	-42.194706
57.927006	4.751077
31.878399	-10.970954
33.59634	10.184532
-22.357662	-3.822374
36.77886	-8.285364
25.30854	-11.350248
-49.688957	22.753834
-15.270961	4.3231196
10.725069	10.188873
-13.06345	-20.366371
-22.307016	22.170311
12.79472	-29.398401
28.14143	19.973455
-49.774624	11.909148
-35.835094	-19.336456
53.66758	-7.784003
-35.94711	-47.41266
-1.9562533	30.951437
10.16556	40.5023
42.359573	-6.8006525
-24.9097	0.54468757
-33.259865	-45.007065
-2.0396066	-32.157295
63.951733	0.65511703
20.102297	-22.346178
-3.8517811	-32.934624
-10.227555	-29.437403
12.488922	38.593616
-50.017704	15.087012
-42.98015	25.966438
-6.4718366	-13.75414
-30.4471	-2.0912025
0.21686517	-23.947636
16.974154	41.888252
48.667873	26.161245
26.4468	13.918619
-23.42104	-30.371433
20.142576	5.3708134
12.863618	11.031501
35.654797	-3.953521
-4.901766	26.446356
-29.316887	-3.273916
-15.448326	-28.299643
65.02356	-10.493591
-10.297719	5.3114467
48.923836	21.461113
3.0856192	-27.505783
-52.932655	25.076317
10.84395	-35.130085
-20.328028	23.42128
49.456696	41.293995
8.647994	-50.040604
38.26076	26.400953
41.11317	-10.413191
-30.957834	-47.8258
-30.33994	-30.105549
20.775377	26.513525
-14.383677	-32.479755
5.8996177	-8.096455
-8.091066	-23.664968
49.67601	-5.374288
47.35472	13.760602
-29.23742	-3.0545418
-47.602253	4.679508
7.568449	32.558243
-40.647156	-14.9169235
54.531197	25.372524
-48.940964	20.94334
25.241213	11.728211
18.382032	5.2882843
43.151924	1.1953825
3.4318743	-2.960292
35.664925	16.081074
3.0752208	-27.057217
-48.082703	2.3637226
-20.188036	2.122955
12.997947	-14.873059
39.467808	-4.1923504
47.7623	-12.538533
-31.919565	-47.904877
-51.58896	16.253613
-26.643358	-8.269944
-11.344841	-36.40386
-22.484262	-51.212353
36.445908	-11.052376
-8.472222	49.742348
50.18439	37.724155
51.28459	17.598001
64.41157	22.091446
-26.89844	-13.271528
-6.167182	-32.018444
18.602505	46.359097
30.858675	-7.90291
-61.851715	8.17521
-37.82434	-29.74446
-34.44027	-7.331319
26.780872	13.624117
3.529052	36.637318
-5.7718067	-30.100449
54.513752	28.294455
37.220173	-10.560363
-24.750803	-7.9364157
-26.904877	14.281129
63.773144	28.599773
55.000538	-5.7942715
3.381299	-50.966625
-25.718903	-39.94914
-22.49754	-5.015175
65.74773	4.1101665
41.24577	-6.5218377
28.503252	4.250722
-28.020817	-23.169651
-5.6037183	27.300585
-8.157793	-17.080812
-5.5988574	-14.879202
-49.711273	17.017897
-36.391254	-10.713197
6.840748	-7.8735533
-16.471653	5.0659556
33.133324	20.863394
-25.927937	11.456245
26.492882	-11.380566
44.494747	0.4881865
-28.426157	-2.9198337
9.415684	34.93162
-21.951954	-28.99946
0.04878416	28.338964
-44.900826	6.51314
29.306559	-11.584729
-10.158132	-47.937195
-47.143112	-19.757395
4.4610195	38.768345
42.676697	25.927835
29.657127	-13.405355
58.352802	23.01509
-37.81789	29.89115
-2.0203333	-24.247416
-29.296844	-49.431168
0.28552157	-6.1162963
-20.85915	-38.822075
-15.274384	-38.6244
27.182814	4.0969443
63.465736	-4.942777
-17.943523	20.74108
-8.091855	-15.647696
-16.810411	14.597399
-10.428469	-35.93941
-47.02193	23.79604
-21.541769	-48.991013
0.98689544	29.842567
19.351786	42.115
-20.40107	10.640084
-37.541656	-22.614895
-49.973034	-1.6525748
-30.912706	-54.641045
-24.722961	-20.647898
42.471367	36.010815
29.609766	5.9558268
-36.223972	5.1404185
63.337734	-1.6576104
-48.511883	15.567222
17.682728	9.491857
37.762966	33.29179
-35.637985	-0.3331659
28.416574	4.922043
4.803542	35.42398
-22.030903	-35.91188
11.634439	37.19418
38.553078	27.898905
41.17907	-22.956408
30.360579	-4.326657
34.14965	9.717063
-19.44478	-52.15909
22.234226	18.572582
-29.213118	-50.32497
9.2860985	18.294115
13.497584	26.459717
-32.254204	-51.417202
-21.946348	11.498361
-15.019771	40.471294
32.90429	-3.455127
14.838101	-9.939477
6.268671	-27.797619
9.375761	38.58829
14.934017	43.45746
-19.893784	-29.892202
-6.513327	22.742342
-12.391364	-53.995712
2.5273042	-1.9433885
41.077988	21.671919
41.649403	-9.237385
-34.029755	-36.135277
-33.966164	-13.902139
15.836465	-10.003274
39.811214	-8.933168
-8.178509	19.219229
40.20598	-7.6114235
41.63176	35.95878
41.524864	6.1898108
-16.762524	-19.497
-16.831776	-24.90637
13.524411	-27.657776
38.508656	-5.199143
-37.930252	-22.542273
-35.197277	-17.248886
48.684273	21.315245
-23.095806	2.104467
-12.25522	-24.681599
-10.687983	45.02372
-21.40503	-58.38767
59.396744	-10.07066
7.4256043	33.730083
-35.439053	-11.223489
61.901096	1.7022527
-16.46542	18.542103
57.625538	8.098774
-21.08075	1.522791
-50.4465	11.541502
-21.329363	26.948112
-51.099827	23.874998
37.300556	-8.668696
28.874582	0.37576842
-17.8322	35.82426
28.76508	-0.6453331
29.261097	-3.557754
-43.25147	-12.31798
44.45152	13.402122
32.538216	1.3755476
54.29447	-4.56746
-20.698967	-43.372086
-27.413925	-49.690304
44.138306	9.004322
-26.75144	-36.60234
40.26762	7.4424696
-26.51018	-44.701927
-50.8866	-17.742264
-39.65805	-12.375296
-49.96403	16.902641
-45.364677	-5.737554
52.299427	-2.1628501
6.745144	-42.65067
60.356544	9.128115
38.535976	36.340626
-19.925865	48.11012
-16.170296	8.637515
14.216226	-0.4072936
-15.046406	8.704864
33.149128	-4.6037807
-43.177864	-25.988153
8.9598055	37.10511
-50.3307	-13.600545
29.501926	-13.6271105
16.154848	43.09177
-50.612675	23.091824
-53.880512	-8.724914
21.1758	-22.098288
48.363094	20.188866
8.27301	33.478146
-20.220085	24.98226
34.855324	28.855661
15.559419	25.72092
41.481487	32.720997
-37.1447	5.1056795
43.21541	1.3663641
41.156635	22.64198
-31.314861	-51.306564
29.649734	-9.261247
-53.855614	13.11171
6.413642	38.47634
-18.010025	-21.9371
-5.004849	21.959911
-51.78366	-22.044662
-25.720938	0.6926253
49.876205	-12.2178755
-11.610177	1.7464521
-39.45567	-11.082926
25.28791	5.320531
34.779713	7.0926547
46.408894	-6.405756
48.80425	3.0225677
65.10295	17.773722
52.079956	7.856203
-38.83502	2.0794876
-13.706208	-57.029266
-34.110294	-36.093655
-30.479477	8.741011
10.292172	-32.92407
-27.512995	-41.62376
-7.5986066	-17.524855
-46.86731	-7.5946364
15.082067	-11.406344
-26.594889	-41.804234
32.897923	-22.870144
4.730763	-45.413433
36.196774	2.0216384
-44.44856	-5.0974197
53.25013	-10.875799
15.298905	46.709015
-20.243979	-12.7217245
-10.329759	17.146524
-11.284978	-42.447445
-0.97163266	-52.43545
10.6996765	-27.828856
8.9313345	38.9699
-26.680132	-52.16364
-25.481392	-50.773777
65.94162	4.1835437
-11.494461	40.675083
-24.296665	44.415592
-13.766242	-53.052673
-15.216002	27.1918
-48.740967	-20.244003
41.406876	27.813784
60.20804	-0.17882842
-54.314537	21.470078
-44.670197	10.422974
45.09866	38.660168
24.019758	8.070346
-22.091656	-44.301216
-60.71965	5.724487
26.646366	-23.359795
56.221516	-0.92063075
-17.302326	-59.8132
64.65433	10.196691
-27.821545	-0.8826397
12.036022	-32.450542
6.874427	-45.182663
-39.91109	-2.9744506
-28.370821	-0.076646686
45.301937	26.800682
-49.013187	-19.977306
28.434305	7.900456
-35.311134	14.407884
-12.305927	-17.490063
-54.498005	23.555893
31.971552	37.650402
13.303488	-33.982903
17.130743	51.217136
15.341301	7.859321
-3.086289	1.1848732
14.967212	43.0526
26.11458	-17.994532
-15.160595	-28.190422
19.871159	-2.9423597
58.99682	-5.246062
37.570656	-7.3062105
14.912213	47.543377
-36.198414	-10.453705
4.054628	-49.213627
-29.920103	32.53147
-5.958011	-41.770275
-15.60524	45.2113
-49.745575	-11.301445
-18.858795	-5.83903
6.8873477	36.527996
-32.487766	-0.6055467
-9.808096	9.0884075
11.72023	37.19543
17.754757	10.559017
44.766106	15.207079
6.329367	-25.406433
26.244429	-1.1326165
22.879667	-31.326168
-9.628695	-40.43972
-5.5744033	21.889357
-21.054958	-51.144512
37.608944	-11.926999
-6.491526	-17.275179
-34.113045	3.0057843
62.513443	4.228678
-20.145197	-10.3454685
43.205338	25.721636
62.81622	8.429489
-46.892113	7.8788104
10.704341	5.947416
4.722306	35.481552
41.906193	-19.421612
31.256945	10.3844795
29.876593	28.72031
-11.132981	0.8321288
-11.87139	-21.774513
-30.68057	-28.130825
45.215134	17.552664
37.59898	-14.857489
-26.170614	-42.014477
27.699444	-12.115393
7.954497	-48.618034
6.150898	40.58718
46.288692	-9.415538
-17.66708	36.577667
-26.243708	-26.73404
19.207619	8.994312
65.94534	0.27422687
-21.185951	46.07923
36.877277	23.07741
-25.337925	-53.4599
22.295538	-0.088878654
-7.5342097	13.62309
-17.111998	41.169518
-40.054737	-7.077462
37.81419	13.350928
-31.56487	0.5325223
44.324623	-7.4078517
-15.959945	5.2617188
-63.474194	6.389491
10.999087	-33.077026
-60.442398	4.7903514
1.3474598	-4.7876825
2.7474644	-27.78222
35.73995	-18.775177
41.261936	20.950499
32.632095	-6.54239
38.123413	-9.791503
-51.53347	16.46353
-53.45579	-15.139607
14.589884	38.979954
-27.96917	-21.990551
-54.708183	27.379532
-47.606796	-1.8634834
12.0371475	-32.53255
60.445553	10.594501
-37.570114	5.724033
-36.48853	-14.727578
58.26792	29.406984
50.896023	20.818396
7.360934	17.545965
31.528389	16.220163
-10.518669	-43.43795
37.22221	-12.421765
-22.436928	-49.79571
41.44589	1.0180364
37.218174	10.893374
20.538054	26.917107
-24.415527	-58.06118
-40.79164	-19.627542
53.873463	26.333948
29.035152	-11.005313
-18.982212	-21.669785
-18.925516	8.98406
-16.26378	44.97241
-12.339515	-21.524298
49.0986	-8.556167
43.588688	-10.797254
25.93867	-9.777779
-35.953064	20.384148
-21.910187	25.56452
26.807364	-7.6001077
-3.4456563	-28.098085
-43.45828	-13.461449
-23.240683	-36.856087
-17.943674	-2.2861469
-10.783361	-55.359344
21.226614	5.4592395
-46.93146	24.033484
16.412344	2.283304
-10.026418	8.687196
31.719303	-4.440948
31.895948	3.001033
44.412968	-4.8237557
13.142854	-1.9878308
40.430744	22.694874
-61.832752	8.220655
-23.104326	10.930318
-9.278188	-36.126945
22.39366	4.6718388
-16.60642	26.717257
-24.229128	-0.072445676
39.492374	-18.69486
-15.292378	-24.20246
27.166462	-28.140026
42.458687	29.727007
63.826157	19.819958
-9.238189	-14.211055
-22.387959	-46.726772
37.207935	-3.0206463
-26.605097	-45.185608
-49.516865	17.75094
52.628677	19.090826
-50.920757	20.083813
33.77658	10.18738
6.579967	-43.91364
27.44509	-11.020236
-17.459097	-21.743383
47.726078	-11.293126
-28.99601	-8.212392
7.4876633	-45.379337
6.25525	16.581785
-39.09732	-13.401415
37.575665	10.2709
-50.26816	21.868252
29.830221	-7.5041947
-0.86689526	-31.90263
-24.739986	-54.32101
31.503572	14.971848
-21.469345	1.0187619
-16.507483	7.143611
67.55715	22.84483
-45.93871	5.9411592
31.638702	-8.5127325
-41.376453	-10.557618
10.100586	36.574356
6.021137	37.144142
47.92187	36.129353
-0.26034626	-3.929946
-33.282253	-11.091843
-48.886444	22.001064
27.526077	-10.836436
55.348267	-12.544068
-47.295185	22.191654
4.881427	39.195408
-19.582409	34.585205
-50.379166	-20.469545
-46.95399	7.689804
18.079628	-17.023941
-29.06562	-46.445133
-44.193264	27.782347
-53.498394	-1.5834584
3.2054238	39.464844
-46.444675	-18.602367
-11.078087	-21.395578
63.647373	26.366947
-41.75548	-34.96056
-11.397917	43.53209
9.740981	45.276577
5.855873	37.156265
3.2287931	-25.8966
33.361732	37.628544
63.858334	20.180609
11.501412	11.1299
-8.341673	-40.846725
-41.973335	-8.212448
-49.408207	24.249931
-53.22133	27.481115
-6.669079	50.144604
63.193943	25.861938
-7.666986	-16.635765
51.998714	-10.237897
-21.189	6.302014
-21.35068	42.802013
0.6970131	39.47335
5.5812683	34.771088
-19.467539	-26.070656
28.153212	-8.684839
5.7335234	33.17316
35.558453	-9.658174
-12.834792	-58.391903
28.84648	20.488867
66.65606	20.25146
-4.9849873	0.72564214
-29.654398	-29.452885
-15.88011	-15.457826
-14.614493	-39.798275
32.99039	-2.5209348
37.657604	-9.063617
7.3436136	-10.6393385
64.354225	24.767084
-23.66417	-40.43397
31.236828	-4.8519278
32.958363	32.22163
-20.108124	-51.596714
39.250694	29.878807
-12.081903	36.172028
-17.897852	-34.768005
43.844883	-12.404307
-25.748585	-20.634516
7.532825	-50.962265
-8.770706	43.776836
43.005165	-8.197483
-44.23344	-33.037384
-36.859196	-17.803228
-11.223713	45.332966
-2.073066	-20.051697
40.80092	6.9781933
15.689276	49.08721
55.91701	-5.885003
42.640953	29.717453
-17.268677	-3.7119985
-13.429723	-12.502366
18.383034	48.993824
41.14447	22.310606
-44.907112	10.43299
-6.7800093	-29.87162
-24.110006	44.37717
-51.95446	26.317335
-42.004307	-13.987216
-41.195812	-4.3420715
-23.247154	-38.521442
-15.390846	26.737143
-34.17529	-49.711777
41.833965	34.3607
14.577513	12.030436


==> data-files/4TSNE/fake_glide_100_10_data.txt <==
-10.484118	-10.0601225
-9.37654	-3.028542
-33.9757	9.971694
-7.088874	6.005669
-0.1995473	-9.899823
-34.75056	-35.531677
-24.758411	-6.739444
-28.495874	-17.397968
-21.559013	-22.940847
-32.001404	6.29238
-12.546736	-39.410553
-34.53676	-7.514073
-21.379593	-17.881754
-5.8026047	-5.917429
-44.836365	-18.042948
-28.210205	-30.308153
-21.21728	-14.330457
-11.287286	25.793648
-19.448814	21.66369
-18.65273	-1.7607088
-17.041103	-11.846126
-13.589132	7.4197288
-36.961582	-9.729517
-18.801321	0.45059684
-33.560246	19.635136
-42.154297	-6.170869
2.8464158	43.10254
-13.385466	-24.591251
-5.1589165	21.719685
-16.18787	-9.654633
-13.073208	-17.312366
-38.237648	23.937006
-41.63221	28.601126
-57.944836	-2.9618535
-21.92827	23.052855
-18.014069	38.882683
-40.220898	-33.191727
-47.656506	-13.428383
-11.874656	32.31275
-20.184242	-30.357811
-7.8149805	-13.32717
-8.713198	15.2853365
1.4831113	-4.578221
5.1223083	30.554478
-13.088095	-49.289967
-11.8856945	-2.3777847
-34.9335	-28.076826
-25.24577	31.610922
-37.111744	-7.4313827
-13.667178	-36.827625
-22.676334	-21.128626
-7.2229395	39.577995
-4.151213	23.756954
-0.18703878	4.98151
-3.9531178	-0.21081379
-35.854607	40.458622
-8.876907	-5.98397
-54.50482	-7.40943
-38.987576	38.604523
-36.39059	6.4217534
-10.095421	34.743454
-4.0921574	11.1460285
-28.245085	14.403293
-32.95327	16.1428
-18.953745	-13.304807
-33.06652	22.316433
-30.61144	23.545452
-25.69689	-27.89187
-46.83453	5.593224
-6.814765	39.530632
-39.184505	40.2934
-19.898539	-32.4663
2.6133575	16.872223
-25.588783	-33.606453
-43.523685	3.45171
-13.403181	21.52805
-35.001495	7.541821
-15.262845	38.604332
-17.735916	38.804672
7.484458	35.232815
-36.441895	-34.148872
-18.252058	-27.067019
-19.195107	5.391821
-49.20999	6.5600085
-5.7339334	32.466595
-25.089268	-1.7290956
-31.285427	-35.67726
-8.169767	28.249493
-21.558035	-16.040003
-23.148281	29.805336
-30.361778	-26.262707
-18.32014	-17.645084
-23.741062	12.521388
-27.456264	4.813619
-2.837201	-6.3427305
-23.772392	-14.267599
-20.469135	-38.395245
-47.22299	-21.850388
-23.80928	-9.055103
-8.946708	0.69962126
-36.724976	24.0235
-39.643	39.85643
-34.434452	-36.612774
-22.414793	5.614715
-39.307407	-17.915512
-13.032955	-46.496372
0.82300234	34.75499
-30.614279	1.8215047
-17.63316	34.380325
-47.080414	-13.158112
-32.458557	-33.210682
-8.9188	39.843502
-8.9842615	30.82332
-35.454407	39.330425
-48.337543	5.313723
-45.396564	-10.094404
-0.95963687	22.57617
-39.113823	9.894886
4.8667707	2.308006
-25.715225	0.9873034
-29.630444	1.0013205
-18.33847	-25.81644
-56.679295	-7.598437
-39.494587	13.430101
-24.480217	8.023938
-35.70399	-17.546234
-43.498074	-29.907156
-38.214584	-24.080055
2.7463677	-6.8640146
-12.461951	13.796266
-29.368973	36.31243
-36.83244	-10.172707
-25.09991	5.390726
-14.583656	12.0414295
-37.42411	-21.39433
-36.24488	11.756375
-28.358736	13.8660345
-57.54893	-0.37634808
-17.795403	-15.527008
-26.247993	5.777953
-36.17973	-32.972378
6.62085	32.490627
-14.924939	-14.529915
-39.39644	-8.502878
-3.700764	47.913815
-18.725525	-3.8058882
-21.945576	-30.959572
-14.772391	-46.821667
-8.632541	31.405016
-40.61966	-12.002363
-19.057386	38.022373
0.5541494	13.104545
-8.050755	34.26365
-18.42059	-12.114796
-17.468918	15.837305
-32.605404	-21.001768
-16.942352	5.860838
-22.659285	-0.08505861
-14.003807	15.477444
-26.665878	3.4394252
-10.614687	1.7153355
-7.4352927	41.531532
-10.332343	32.528297
-41.65167	-21.311035
-28.675741	2.9279232
-0.37304398	22.960127
-12.299471	34.07908
8.23675	28.237228
-21.175255	32.91585
-45.020218	24.612652
-32.3347	9.815194
-42.23599	23.01112
-18.052952	18.019417
-0.47563863	17.337275
-10.920584	14.644351
-25.191164	24.293308
-29.198893	19.195454
-30.104769	27.923845
-32.115974	-22.735256
-28.10758	33.261875
-17.276941	5.6519437
-29.32092	-23.925215
-8.997645	-11.914848
-15.456425	5.6938243
-19.531513	-13.2296295
-11.155105	-47.38064
-43.61476	23.556234
-11.760442	-6.928571
-22.080715	22.799421
-4.5668297	27.810547
-18.617544	-2.0451286
-26.100979	-22.661057
-54.936085	-7.0386705
-15.874962	-46.755177
-1.6500384	-3.8040874
-6.9623938	-3.884225
-2.5278733	18.838427
-0.4106104	-5.310888
-33.899956	1.2307546
-38.680885	14.109176
-11.885331	1.177819
-18.374159	15.793563
-21.137299	-2.915732
-3.0948226	26.258144
-35.93597	17.483263
-18.513176	-13.378991
-14.254941	-0.7319412
-13.125902	25.480001
-37.609936	-30.19805
6.185503	30.88208
-49.08901	6.8409734
-17.089428	-29.7558
-19.653196	18.196432
-31.533503	36.439972
-39.457294	23.701881
-31.23805	-1.487612
-35.870472	3.216804
-22.889368	-29.050558
-43.890488	21.840208
-7.4075437	32.45874
-45.30731	-16.871876
-34.716064	-26.478834
-12.169658	-49.350784
-34.58999	-4.0945735
-28.620071	19.159674
-39.011856	39.04443
-23.321085	14.619859
5.654673	36.70671
-27.933475	-32.22668
-30.193869	12.247864
-14.4141	31.806046
-26.030914	16.76165
-21.811565	-26.405901
-7.2141843	-2.4837654
-1.2314411	35.154255
11.711703	24.42916
-19.091862	-15.532756
-38.79166	40.12255
-7.5630937	20.534613
-16.085476	28.716066
-19.62956	26.16005
-9.150357	13.723003
-10.451529	-4.1531696
-28.649933	-13.774508
-2.0180278	9.468267
-26.490665	-5.338256
-28.655376	4.895006
-34.931023	-23.41163
-19.847847	-37.45677
-2.7281175	8.551624
-0.24431643	19.075237
-10.253201	40.85862
-25.675205	13.774632
-46.868073	21.92167
-4.773368	12.168827
-32.583424	-27.084436
-28.57099	-28.649965
5.7554755	21.077038
-45.956543	22.752407
-21.501675	13.480185
-24.859213	-5.2443757
-22.925508	39.90976
-24.418112	6.0933857
-20.114697	2.3909962
-22.455345	-1.8312955
-1.6181984	-5.5164995
-6.295897	33.212288
-1.674256	31.280743
-14.901251	1.4587373
-37.35522	-12.09578
-27.069872	18.60934
-1.9730217	36.663162
-34.818497	-20.895802
-40.779766	-16.7347
-50.902306	7.247295
-7.5099564	17.62229
-35.658997	-30.981607
4.0022025	23.32756
-20.849411	4.921088
-44.219025	23.260609
-22.625345	-15.480936
-39.443848	-27.678518
-41.939903	8.447373
-46.834156	4.120838
-12.284453	24.803993
-11.079596	-45.135822
-26.124735	13.758069
-21.898237	3.6238208
-15.118548	3.5745125
-44.099148	9.463699
-35.569366	-29.55768
-17.285666	15.43578
-18.70988	10.340999
-20.510338	-23.528355
2.5882373	43.73635
-5.2585726	25.899212
-15.66027	-28.915045
-9.104015	3.2124119
-39.65542	10.278128
-28.476633	-5.3804417
-36.889	35.207287
-46.58069	-16.432016
-23.392845	-0.7662869
-20.678736	8.860158
-41.369747	-13.593077
-34.128506	-13.450866
4.5789413	16.480843
-3.4926178	16.473202
-31.528214	-5.0141
-24.187586	25.565458
-15.956097	31.161465
-3.2766082	16.057524
-39.218685	-23.032717
-22.566412	-19.905075
-45.27653	17.256214
-19.336365	-7.498332
-27.817574	1.4600327
-30.617352	23.624083
-22.43327	-7.824509
-0.77315307	30.205326
-37.86405	15.084696
-16.022038	-9.083413
-29.901003	34.645435
-25.751537	11.810724
-20.838299	-0.7770117
-19.119574	7.081631
-32.70375	-18.40824
-6.068419	14.911389
16.267593	-0.99544454
-18.471035	8.813197
-4.013298	30.59922
-9.102686	-12.830928
4.916429	35.140728
-8.268903	5.6650047
-50.329094	3.4101255
-56.294624	4.562877
-6.1092386	30.23341
-13.822794	-43.892883
-29.336788	4.375456
-36.17338	-10.587237
-33.936325	-37.491184
-12.414012	10.121299
-36.90464	-26.487118
-32.735798	33.53647
9.30183	35.113167
-43.44063	25.767645
-25.641039	7.130499
-10.071596	25.208263
-2.0181072	-5.644388
-5.873702	14.603441
-12.312343	-43.374958
-1.9166858	36.317463
-12.608376	18.91968
-10.719451	19.271994
-28.837582	25.919113
-38.6537	-1.7145107
-33.681984	30.215332
-1.5562081	-8.376611
-49.20964	3.597266
-8.357903	32.95286
-19.610765	29.436144
-37.614685	-23.119497
-22.359264	16.578384
-25.65397	25.781052
-20.771076	-13.362847
-28.807198	17.483025
-31.694532	14.423871
-22.127127	11.013025
-2.8211482	30.018856
-21.213276	3.1327355
-16.980034	19.679457
-32.004482	17.351685
-35.262177	14.36829
-5.595117	-2.1649098
-29.217	16.446445
6.576236	34.41328
-0.9132314	28.390766
-39.792248	-10.337589
-39.591503	11.987481
-33.067577	14.93366
-51.556953	3.5353603
-23.314041	1.3176386
-15.99316	-28.175154
-3.1724303	18.708628
-4.2393446	29.437447
-35.52369	31.794088
-21.088001	-32.03518
-4.041426	38.631554
-49.3791	-6.0668592
4.229767	23.169825
-12.814214	-44.18334
-34.794174	-4.2102294
-4.8550873	48.342075
-36.248283	-27.452621
-1.747753	29.153004
-17.498075	27.383245
-44.81301	-18.193237
-44.60672	-13.287527
-9.874827	13.53042
-33.085896	-30.56935
-34.143593	-0.58493143
-34.074486	-12.995265
14.91177	36.126316
2.1174786	-6.636612
-16.758759	23.784138
-25.75118	5.182911
-28.033178	30.814398
-54.306934	-8.462443
-20.961767	-23.110928
-12.447703	-1.8768624
-19.812292	-9.874425
-16.36087	-16.113525
-5.9590096	28.104937
-10.735194	27.897524
-4.420916	-7.41821
-25.783072	-24.56296
-24.111412	-29.299618
4.5837927	16.486841
-4.372551	16.924295
-13.339573	12.510467
-39.31301	-5.440956
-15.959694	-26.905943
-17.748774	-25.14082
-38.465	-25.520964
3.4207973	16.096176
-35.726467	-17.62484
-5.334554	-7.7053905
-4.7905917	17.520903
-0.28787	25.382011
-36.947987	15.40112
-6.201322	8.630659
-4.9202995	21.6286
6.7146134	38.510166
-18.998648	-28.34999
-45.807686	-13.17362
-41.691586	14.9273815
-37.58594	39.645798
-16.80634	-14.001088
-24.995802	-14.467188
-9.511826	28.378819
-17.419518	4.087512
-25.34296	-2.9016693
-16.897896	22.62813
1.8280386	43.910667
-32.47844	36.17471
-38.122482	9.149269
-34.2833	12.0350895
-17.53949	12.945915
-40.640404	-15.182988
-2.5909681	30.975529
-2.6753736	27.939625
-29.084278	15.690414
-34.66583	19.240095
-39.629993	15.776764
-33.866478	-14.036643
-12.505109	-7.486331
-10.193007	31.498608
-2.2259908	13.83569
-29.629965	1.1205807
2.4253726	31.916204
-33.068085	-15.692112
-11.75709	31.300367
-6.3547163	1.1243371
-46.68406	23.109623
-3.7347634	9.156074
-30.971733	-22.065426
-21.683056	33.83978
-13.40416	24.48045
-11.6158285	28.67229
-35.131805	-20.906118
-35.258186	13.50138
-17.030506	22.249668
-13.872513	-1.7947614
1.3849584	27.639225
-44.646683	25.310549
0.07252386	19.064398
-17.198853	31.10969
-31.57618	14.604957
-42.84187	-10.53968
-4.01344	8.685213
-3.0895364	-5.231304
-7.2491403	-12.268549
-6.132094	31.37196
-13.635037	-39.715805
-30.896547	-30.388195
-13.027617	27.274515
-31.57371	-6.5396237
-13.797051	-45.526276
-8.524789	4.5102077
-22.691462	2.3759305
-12.241263	-39.454643
-23.94171	-12.085871
-39.16735	-6.0484505
-5.876016	-2.4927804
-29.814957	20.624823
-40.276505	-12.936766
-14.612658	27.254753
-38.202732	-30.188889
-42.1903	24.414522
-23.429394	10.368101
-34.031822	37.732918
-11.648536	20.944292
-38.111164	-18.256098
-32.54247	-33.098446
-12.948034	3.5639498
-5.389812	17.772669
-11.8002615	16.748987
-47.14979	3.118824
-36.764507	6.27975
-25.219912	9.948478
-16.457113	11.236714
-26.19916	26.466125
-5.2396	-5.116682
-21.422623	-33.83825
-19.04916	11.144142
-32.048424	-35.545746
-33.05531	26.80113
-44.427494	-12.999245
-11.204356	-45.051888
-20.418392	-14.545006
-44.47033	-0.757643
-17.622736	7.363033
-30.414845	35.99275
-0.532602	-7.8123903
3.3606372	24.401949
-57.029877	-3.6959047
0.7689217	42.61053
-20.762125	12.395643
-28.85028	11.883523
-43.597984	-29.82403
-27.626848	-11.205394
-4.9274697	-3.481482
-26.612652	-37.028347
-27.605234	-2.171798
-35.06623	-33.25741
-36.954296	35.277874
-46.118446	-14.780063
-39.917057	-27.90125
-18.591597	33.585007
-35.88361	16.359123
-13.071559	5.4572697
-11.594783	-4.3494797
-48.882496	4.682706
-29.772583	37.68434
9.463478	35.60908
0.8705874	9.526147
-2.7463236	-6.486897
1.7151396	-7.1009746
-36.946926	4.757456
-51.16539	5.450806
-15.057327	31.346302
-36.64206	37.079353
-36.82393	-21.905788
27.210814	-17.774143
-49.10365	5.1335087
-4.800951	8.926205
-13.6626625	-25.05385
-21.741709	1.4096639
-6.320027	15.734014
-35.668415	-30.914623
-34.250618	-23.271105
-24.445417	-13.176463
-49.388416	-6.5825057
-34.240215	31.889645
-35.56372	12.763904
-19.312729	-8.606917
-39.18744	-19.385466
-8.834499	18.068777
-25.176403	-21.815216
-52.152565	1.813226
-15.671705	-28.60922
14.670716	36.941223
-14.687697	9.863311
-31.410934	-10.721663
-31.445032	13.292866
-15.6770115	8.394467
1.3772151	34.980637
8.054716	35.614445
-10.478252	29.969217
-4.786568	16.170555
-8.794602	23.662083
-5.443894	35.44725
-27.068216	30.718985
-2.1450834	14.909194
-52.713684	3.5438788
-31.537308	-20.429583
22.15467	8.861837
-8.509484	-47.774185
-3.431341	-9.164186
-7.756836	24.83571
-45.346462	-10.00716
-4.1321282	-9.924063
-19.324636	-12.133928
-43.048065	16.215187
-21.920282	-28.758263
-1.2519242	29.577822
-29.285181	12.531569
-58.84291	-3.0411165
-41.768425	14.306039
-45.405273	21.549627
-19.783485	-10.812798
-26.583838	32.281544
-29.888739	-31.546265
-2.5141072	38.121994
-9.889268	21.4518
-15.547347	25.717758
-56.45346	-1.8658241
-21.407698	-5.9471064
-28.30317	-1.220749
9.151441	36.50062
-13.867436	-41.871696
-5.9247556	36.958946
-29.383987	-29.596071
-12.878776	-45.024437
-28.304882	9.572051
-39.84695	26.438334
-24.849373	36.482777
-19.77306	-16.274878
-4.807933	25.934752
-34.63146	17.219656
-24.16876	-23.596264
-4.8073378	19.241724
-35.861526	-13.3633585
-35.466362	-37.379787
2.6336586	42.181847
-20.636114	-15.437143
-29.594994	-21.769754
-8.542731	12.950064
-3.6396108	10.108914
-40.95403	29.873604
-24.565903	-33.754288
-5.306058	36.732513
-18.874897	30.718693
-34.738247	26.285084
-33.535904	0.62831306
2.5561144	16.829243
-11.3494	1.1042023
-20.455029	-38.758087
-21.604113	6.34089
-7.45426	20.510096
-13.779586	38.05118
-11.37314	14.809146
-27.9235	-6.562304
-28.069632	-1.9560208
-37.690056	34.010452
-7.129468	30.685389
-6.2310133	19.027166
-0.43769878	24.411303
-32.890095	8.319518
-22.784393	-27.31071
-10.137609	12.899601
-26.97589	13.0296
-31.586819	-10.766434
-55.47783	-4.9237304
-13.082359	15.438257
-13.297854	-40.39264
-26.65743	-37.070187
-20.70184	14.59156
-11.281855	-11.059556
-44.731865	-25.853306
-19.1218	-14.41415
-19.232292	3.513384
-44.742474	-25.6504
-36.31502	31.497114
-5.8732624	-6.1749926
-43.85101	16.65266
-11.396268	-1.2484286
-29.947521	28.112373
-39.759064	3.220466
-20.54943	4.5232286
-6.4515905	12.839687
2.9928844	24.647383
-17.323921	-0.25604793
-11.890245	23.53928
-31.183065	2.580878
-12.798405	-11.049089
-27.047518	20.96226
-27.906597	6.8567734
-7.9443293	-5.026859
-11.955659	20.488855
-25.689093	3.8670347
-42.02696	-24.38345
-38.54192	14.733749
-40.591408	39.2581
-34.459736	2.3356676
-12.872365	30.161516
-34.138905	-36.201435
-21.793509	-28.95616
-30.921246	11.24759
-6.331946	-3.1113057
-35.864025	1.2812088
-22.809357	-12.482799
-33.54629	31.817495
-7.294729	28.49022
-20.936043	0.41709995
-2.4006703	-10.4023075
-41.078033	10.715195
-3.4824834	0.2074822
-10.919978	-39.662334
-29.71817	3.5035725
-20.972418	8.765623
-22.955477	-17.05078
-1.0434933	24.494356
-54.43585	-7.7626815
-4.3462453	47.890877
-24.056532	4.4749436
-32.85013	-31.898455
-9.426528	10.143108
-20.538336	-12.962847
-8.057382	2.1361399
9.242009	38.410828
-23.753016	29.007774
-31.514309	-5.2142687
-16.865051	-4.6821327
-3.4561687	-9.166923
-14.588337	14.848146
-10.524834	17.085524
3.4390407	13.98614
-17.634264	26.5648
-7.74325	42.255047
-11.270036	19.498444
-0.7477826	13.861516
-3.8844674	7.931399
-19.371916	5.237532
-41.85416	9.356306
-35.58871	32.562656
-30.202965	-24.042099
-36.601715	-24.695316
-26.762392	-21.755636
-24.593529	20.763079
-26.006924	33.151573
-31.857832	-28.409235
-16.149675	16.925829
-36.049465	-26.154606
-14.313043	17.652876
-14.169351	-39.245983
-14.078796	20.365643
3.882494	22.634876
-9.682499	27.200386
-15.8885145	28.802168
-12.943024	-48.677048
-24.581715	2.915281
-10.350901	16.548172
-15.351916	-32.529236
-23.189001	-31.645943
-31.474873	19.073317
-19.139202	-31.263308
-21.032837	-8.746392
1.3899276	-5.900541
-12.000664	18.906378
-3.3265185	22.046032
-27.890184	20.54096
-55.469414	-4.5923414
-18.275751	-25.415222
-22.687578	31.086607
-39.570885	3.443193
-6.57541	12.671756
-30.705154	7.697252
-11.11359	11.808928
-36.339134	-20.13304
-3.2974224	-4.5448914
-18.18154	-17.089008
-8.699705	-4.84681
1.9517684	28.6725
-33.463837	-34.97371
2.6804328	43.883995
-8.335915	-1.6230707
-4.306755	32.233013
-43.262096	-24.787966
-33.27135	-29.454075
-21.621098	19.987988
-15.821141	-46.734245
-56.024113	4.5785556
-23.752537	20.079176
-27.12807	-30.639782
-7.231646	-9.209798
-37.472836	-29.670362
-27.25679	10.795732
-21.209503	7.559413
-29.762129	10.714547
-39.095856	-13.623284
-26.571178	15.634102
-25.015944	-7.3436875
-27.667194	23.680613
-35.43225	26.636917
-32.400623	0.05476718
-43.754997	22.384462
-37.839783	-26.497381
-45.912464	21.497929
-17.259445	9.963481
-19.083506	2.8940518
-1.68332	16.270021
-35.68386	7.122278
-40.142223	36.32099
-2.9555771	19.515633
-3.847406	15.119557
-21.066444	-4.9073243
0.91052526	29.389853
-17.859911	30.165808
-21.303852	-12.09396
-24.86951	-21.445065
-56.71202	-7.6502643
-19.708971	6.627998
-30.673979	-10.041111
-39.476223	37.12659
-34.85364	-29.401575
-27.43285	-26.072123
-38.27953	19.455477
-30.688614	-2.5152302
-7.7043977	29.898615
-12.138837	-46.627987
-37.07289	-8.338269
-16.107302	9.501066
-22.83877	-9.81917
-57.586674	-0.1620743
-19.395386	26.24057
-6.9555864	31.371454
-25.570047	-25.032787
-51.836353	1.3654248
-6.843937	24.093792
-5.771292	26.820704
-34.593166	26.245722
-36.08715	38.92147
-50.69635	6.927491
-29.560226	8.947528
-17.558546	-31.945227
-6.545739	-1.0527614
-39.601086	-20.642189
-37.142418	38.291668
-22.668318	4.498574
-31.257532	-22.145744
-2.0192745	17.620512
-2.1470444	-7.916563
-40.75333	-16.719542
-33.440628	-32.159046
-10.421814	29.839914
-31.759014	10.591696
-15.860485	7.921512
-34.411526	-25.986021
-3.2138631	34.08945
-19.222834	-41.735928
-42.862995	-18.123558
-32.897266	11.788118
-36.6798	13.936307
-5.7937617	30.250246
-19.974117	-32.41635
3.2711837	35.644478
-9.418148	37.400852
-8.864183	7.324035
-29.821232	7.9975004
-29.081871	-25.263506
-12.088687	-49.019936
-22.954285	6.6485863
-43.503994	23.72202
-7.721533	25.171707
-26.969362	17.254284
-6.7138834	-9.180773
-12.162247	-11.602158
-34.06324	-10.029226
-17.28031	3.1543586
-31.407936	-20.196772
-42.447384	-0.87796086
-17.362906	-4.9814167
-22.169367	-13.477084
-31.84645	3.0278833
-31.388351	-32.119896
-39.84895	-25.195107
-38.64355	33.83285
-5.054373	48.367912
-10.370142	25.424345
-8.223853	26.624456
-19.775932	-15.7333145
-16.778358	2.1263697
-22.328396	9.0762415
-13.053271	-40.467133
-5.3335357	28.601622
-14.613262	-2.585107
0.19981322	-7.1754484
1.5066061	-6.4522767
-8.094928	27.377628
-35.55886	37.752773
-57.302673	-2.0330772
-43.713474	-26.2425
-27.770998	-8.382561
-21.835873	-31.114641
-21.960718	-10.508296
-22.335733	-15.096489
-28.64996	-16.793621
-16.523567	-20.00469
-23.004416	31.013454
-18.94385	-19.20763
-51.356583	3.6153545
-19.675915	1.7287589
-24.576977	3.9600677
-14.581301	32.586945
-20.203981	-21.055452
-57.492943	-1.3458167
-26.846481	-23.598244
-7.4799957	-9.20976
-2.4934807	-3.3530693
-15.323266	21.784004
-24.87646	-10.960401
-25.74376	16.840034
-52.585346	2.0321195
-32.534695	6.730307
-15.270461	24.024424
-57.880424	0.44966698
-30.995008	4.6637115
-32.642517	-28.225954
-16.279936	3.420434
-22.78757	40.129696
-22.712683	22.033724
-36.36166	40.40128
-28.180374	-6.8931413
-29.212906	-25.979305
-16.514076	-20.027842
-39.696415	36.825027
-22.536802	11.886465
-12.67481	-4.724728
-19.195684	19.868874
-34.7353	-29.242517
-42.21391	-14.609729
-41.308765	-13.757275
11.1679325	24.273693
-29.51003	6.0454664
-29.551153	-33.98378
-23.081322	-8.008979
-34.321583	13.6867
-40.462334	-22.774366
-32.045376	18.917627
-17.111814	27.803034
-11.24522	41.1658
-3.360481	29.43306
-51.390987	5.129113
-16.165613	20.131355
-47.253937	-21.864878
-20.06538	17.818132
-22.423811	16.275736
-27.19677	32.409775
-4.712121	-6.880124
-54.898285	4.6256957
14.025045	-32.197098
-22.782925	12.967111
-13.636023	27.532162
-41.552486	10.299067
-12.167519	-10.804354
-10.629828	-10.17832
-3.4408765	32.992447
-48.569298	2.8391953
-17.319063	-28.62791
-25.528078	24.070711
-25.626135	-1.1048671
-50.501556	6.089286
-31.176046	-31.664131
-25.514082	0.3715065
-27.039762	8.8133545
-19.38408	-33.959908
-9.5341425	38.3778
-10.536743	15.258208
-17.943691	-3.3286877
0.9427536	42.771748
-36.185574	28.089962
-25.429647	-27.993727
-34.34224	-0.8160175
7.3488092	33.659786
-19.22918	-41.77513
-8.645669	39.73881
-28.60123	31.176907
-34.22428	36.965153
-33.125183	-36.858364
-23.856472	-27.08052
-24.399014	-5.6784577
-3.5107646	47.93751
-32.95088	5.2572603
-36.864098	-22.914007
-40.613033	-22.937971
-13.731378	-17.87415
-56.24899	-4.319752
-20.69239	32.68274
-1.4926594	30.64015
-28.344507	-4.541684
-22.832342	20.15678
-30.034946	5.0406723
-23.183527	-4.1493907
-22.463274	-16.296486
9.654173	37.077908
-8.485403	29.900572
-42.121643	-11.140951
-9.566087	0.37301096
-38.1427	35.505257
6.584145	35.46852
-17.908203	-33.37291
-34.90459	20.368843
-10.478135	4.3782115
-26.046776	-9.715013
30.678007	-14.811796
-23.028946	-6.351795
-10.562058	5.398306
-22.042074	1.0958645
-19.328386	31.560133


==> data-files/4TSNE/fake_ldm_200_data.txt <==
-28.102844	4.30824
-26.136292	-3.1919656
-4.6951838	11.746374
-27.925894	26.156172
-11.444004	15.200283
-7.7824597	21.682081
-25.071104	-17.847984
-31.291723	-4.525555
-9.082454	2.9946868
-11.029104	-26.36385
-2.8582447	38.471806
-30.003626	38.860695
5.199229	15.568464
-45.305603	25.098482
4.785549	36.29515
-3.9998362	19.397602
0.13601907	12.352057
-19.649027	-12.698732
-17.634706	-19.794601
-25.089151	4.2881436
8.867768	-12.6704645
-30.634682	4.4471393
-24.542597	-2.7344413
-7.98529	27.324356
-17.898306	-30.714373
-21.634382	-21.111778
-23.072659	-36.07721
-31.679586	8.571942
-29.125837	-29.317997
-34.072784	3.8346736
-22.956568	13.67473
-18.981916	-24.371529
-4.4278708	-0.17444256
-39.323067	32.777283
-50.89005	14.940077
-47.53162	-6.9507093
-40.16238	27.659056
36.76644	-36.70535
-17.936653	-32.45032
-12.033128	17.421803
-26.864899	7.6054296
-26.356739	42.697666
-33.85958	-2.1683693
-55.78575	0.11693825
4.041307	37.149353
-55.003838	1.1849198
-40.165737	-6.519656
-19.464752	2.2176707
-14.021639	-9.827277
-0.9076188	37.265606
-2.5776134	22.659386
-13.704524	15.936299
-15.340418	-21.049818
-37.903904	10.883979
-7.3520055	-34.743713
-41.055412	-4.198523
-15.299934	-36.28567
-23.607141	30.781565
-30.955078	-1.6501498
-18.079306	-0.33487296
-10.97824	-16.538214
-25.85298	-4.0284886
-16.557293	-18.269426
-15.921366	-5.0827093
2.5580668	5.27268
-7.6919928	-4.5228257
-55.852123	6.4491553
-11.819916	14.591276
-19.122766	39.26281
-32.656044	30.434393
-0.52122056	-4.0727363
-6.864449	18.249329
-14.561853	-27.29301
-27.059074	25.221622
-23.145761	16.89262
-12.25685	-6.505671
-17.920666	10.418492
-18.738277	-2.650388
-45.094048	5.6959205
-23.239832	-29.191788
-23.80461	29.583452
-17.077616	21.058632
-41.35003	28.70747
-21.866245	4.7883415
32.499344	-31.07967
-35.57846	37.987057
-28.458378	6.611449
-2.5154674	6.681415
-2.527661	11.986908
-14.465066	-25.472126
-5.3616867	23.708242
-2.7010791	12.880066
-1.1156598	26.663609
-22.115353	6.507198
-39.25546	5.300934
0.49902603	8.399261
-15.5192795	-34.77783
-30.190302	25.412495
-27.37853	43.399193
-16.439386	8.773093
-15.503524	16.163425
-8.197779	-3.7167127
-11.555048	26.757853
-7.7003818	-28.469318
-41.075127	-12.326344
5.778844	35.602818
-19.277887	29.177223
-36.72989	25.3472
-37.23206	-15.664035
-28.194284	25.723541
-13.186877	41.526226
-25.713932	-29.371265
-53.91385	-3.4838662
-2.5565858	-3.1385386
-40.725254	22.709677
-51.68872	-1.8947026
-38.204323	39.18509
-32.141792	25.190046
20.307013	-11.309673
0.09609569	36.593464
-50.597332	5.3102794
-46.03316	27.114307
-12.796762	41.267727
-35.489235	28.782696
-28.31599	8.982229
-19.914646	-16.11013
-49.64725	-3.2406023
-28.231684	34.608597
-33.465683	26.512794
-7.3536563	-33.09472
-41.781357	-8.785365
-10.088697	30.378988
-33.477463	-5.0764647
-27.228111	-26.273394
-22.559637	-21.544807
-26.590841	13.310428
26.126705	-13.239197
-12.875682	23.404043
1.8192799	11.882335
-25.967863	-1.0860138
-13.520331	26.620842
-16.35482	-18.555374
-36.187057	22.04098
-45.472416	15.481501
-25.514355	-32.34662
-21.317053	-37.594166
-44.61097	0.42462158
3.7870996	33.728172
-16.022446	-32.949562
-20.163765	-29.4225
-10.718319	22.96452
-9.948357	-27.969675
-10.642255	-30.882423
-11.500359	18.98941
-29.212545	30.738361
-43.321075	27.79103
-31.836575	38.183548
-17.57472	29.759853
-34.619637	14.866033
-22.72379	31.116037
-25.076189	2.9545653
-41.750954	22.425945
-0.5982916	-38.688385
-49.492413	7.1426864
-19.755068	-1.5882547
-43.084717	-12.893842
-9.68404	-9.754163
-13.0545435	-2.271359
-12.843319	-14.450545
-13.155884	0.093104355
-7.9418325	2.617673
-47.36968	2.119243
-50.117474	1.0941774
-5.7431064	-28.985981
-29.956137	19.623392
-44.709698	29.04761
-1.1295304	28.286758
-15.490466	3.3452399
-36.707386	31.706913
-33.373577	42.671257
-6.44129	-2.6824548
-13.952233	1.3508097
-23.11503	-12.3840885
-44.807747	-5.436656
8.802131	-39.942825
4.3477902	34.42571
-32.398827	26.827192
-46.3947	1.5594349
-8.351622	19.56277
-21.765305	-12.402905
6.329705	-31.475471
-34.607098	11.041469
-40.426956	9.734195
-52.233772	0.08598466
-38.203255	-0.8250803
-23.19419	-18.8154
-19.184444	-19.676409
-44.92159	7.603532
-31.052794	33.29712
-25.664366	8.930851
12.7775955	46.093613
-0.80092496	7.289523
-41.547115	6.105081
-42.354946	-13.233465
-19.197924	-18.419827
-4.234403	18.54954
-45.139847	-10.748596
-26.496164	-13.079643
-41.120243	-7.979965
-16.482943	-12.338074
-12.65395	6.2611394
3.8527093	17.178204
-10.864178	-3.9882414
-31.99028	-2.5248895
-8.328722	-1.2568054
-55.580185	-6.0395894
-52.92791	-0.76150775
-28.477373	17.159174
-54.39746	2.9650855
-8.757599	-11.457187
-27.95192	-7.2034187
-50.908142	-5.2481475
-0.64705455	31.566353
-12.614761	-25.213888
2.898203	10.459884
-1.5111257	-3.2152498
-22.230925	-9.125527
-5.646269	9.940774
-18.790411	19.456541
-34.47326	1.8530319
-44.455452	32.723732
-36.904373	6.5470595
-1.2069173	22.265785
-47.32374	6.363351
-18.204931	0.19647841
-20.478224	-30.199167
-10.960339	3.7572193
-0.83832085	-4.162223
1.301907	-35.07592
-18.190145	13.545209
2.9922464	10.031282
-29.908195	29.798666
-56.15363	-3.6920083
4.966469	37.0228
-0.72090197	-2.056555
-33.75469	6.015366
-38.435074	23.514093
-1.3847095	19.36901
-7.5922523	28.309673
-6.8746967	6.0085616
-42.774796	21.563057
-25.02159	-7.341908
-30.807688	38.43812
-14.457375	-1.0912223
0.55797195	2.457489
-15.972712	12.7860565
-9.312781	17.194506
-13.231356	-40.973965
-43.81449	-11.326492
-2.8881683	8.501196
1.0479963	6.6366963
-37.63676	19.188828
-56.92125	-3.4405563
-26.894022	-21.066498
-31.98405	32.16169
-37.905262	-2.2318413
-37.446922	-5.849076
-44.01907	-15.80963
-32.203426	-4.8017073
-39.92868	1.0375284
-14.472652	-27.58634
-41.34	-1.5998588
-9.392568	22.173498
-28.28643	-7.492806
-25.210464	32.819756
-17.739857	26.627764
-27.369274	20.110699
-42.435143	-4.884723
-3.9268568	34.158524
-8.834751	-3.3085253
-38.666885	28.05786
-41.18858	23.41667
-11.874518	2.5782201
-30.37943	-23.00501
-24.18536	8.678016
5.5812955	34.538155
-30.181684	44.69547
-48.69913	9.437898
-50.39817	13.927621
-23.307764	-1.0591028
-26.502476	7.752042
-29.538279	-29.315317
-27.519552	-20.930332
-6.2319856	14.771069
-22.755165	-36.519753
-54.09582	-3.728338
-0.4269539	19.612286
-27.359232	10.056579
-22.592424	9.640517
-7.8878727	17.889572
-45.416595	5.0162015
-22.681507	34.56658
-13.281994	30.711378
0.23635697	-5.408251
-8.896361	-11.06062
-34.529293	26.955675
-27.491213	36.608856
-39.3998	26.26401
-4.8637843	-4.9686084
13.4090185	-7.6168394
-43.90168	-12.63854
-32.14006	39.480537
-4.9880605	26.962309
-2.177381	16.369614
-47.427044	-8.326381
-16.019321	-10.545989
-50.901337	8.272761
-51.359592	-0.2789071
-49.740894	3.7832632
-26.195953	-27.72697
-4.712788	-0.62157315
-21.922276	-1.6688712
-39.477947	-6.2224145
-12.01462	-28.601158
5.8873096	52.492916
-17.852608	3.9593818
40.81237	10.826094
-30.777449	40.62712
-11.657289	0.22492239
-12.51718	23.623367
-25.821842	-17.343224
-28.525505	6.593111
-12.909799	-16.145094
-23.796917	-10.952229
-24.372704	-15.64443
-24.256247	17.027882
-10.485864	-40.2702
4.927844	33.319122
-34.819942	12.454187
-43.118805	5.423064
-19.28351	-25.520317
-17.636106	-14.437323
-20.977318	3.7136111
-36.855286	9.669587
1.0214491	-28.689177
2.2959626	-14.327749
-17.683308	1.4404694
1.6140285	7.9856896
-31.086266	-13.700689
-6.991311	5.3993807
-53.006367	7.5010343
-42.31579	27.13103
-14.810648	-8.991982
-25.010878	-28.3637
-14.032284	-1.1190491
-24.947819	-13.891812
-5.9787164	1.6120185
-22.341463	-16.51317
-53.231583	-8.531181
-36.604897	-11.600805
-25.29875	-30.609291
-7.4853387	28.597486
-50.879395	3.1180825
-44.151325	-10.739776
-0.4578209	12.524782
-15.266786	5.7791467
6.3508854	-40.706776
-30.799349	27.23019
-18.192078	-30.004906
-39.37158	-14.044657
-39.32438	-4.8401303
-27.497915	33.026634
-34.01034	32.400032
-12.2503195	19.501545
-22.464354	-15.022744
-14.247476	-17.52478
-9.536956	-9.904086
-26.33131	28.107916
-10.941845	-26.547113
-13.911128	-15.22129
-23.62129	32.0965
-5.6361675	-2.4763944
1.4582742	13.338874
-26.58685	5.271219
-8.997956	14.564713
-32.48421	28.473513
-16.112217	16.152395
-33.145573	-14.6543045
-17.31399	-24.094645
-19.281446	4.7391443
-18.506638	-10.254394
-54.563698	13.945448
-24.05078	-28.002636
-45.301857	8.50378
-49.8855	10.500271
3.3719587	6.6596346
-50.86626	9.806906
2.0019011	37.252266
-28.955727	22.256395
-18.990808	4.4418483
-17.23608	2.2130816
-19.152323	23.786482
-13.973659	-12.502347
-37.812153	33.866825
-18.955187	-21.936735
-0.8927626	6.20787
-30.9189	15.312954
-26.34227	31.664389
-36.970367	-2.4796927
-43.595448	35.144993
-41.855793	33.86632
-0.13379425	2.4600768
-39.900978	15.8307705
-33.259953	-7.54555
-48.402542	-6.7542987
-42.373363	2.399604
-23.25584	-19.00203
-4.0212593	-44.27686
-30.057148	39.19158
-5.012442	-0.9702216
-5.1900873	13.70995
-27.978754	28.021393
3.0927546	17.45319
28.525682	34.014652
-29.055746	42.21923
-10.340206	17.039743
-40.272743	-4.9920554
-28.970438	42.81318
-17.567482	-8.087931
-50.17074	-14.583315
-31.069489	1.3974674
-18.390316	6.569109
-26.247993	41.074184
-46.7788	-4.011397
-2.1817503	37.97385
-29.14879	39.020096
-42.25259	-9.96572
-33.890877	39.049824
0.742555	4.9533615
-26.71709	1.7510564
-25.810766	18.48788
-19.387962	-28.499662
-19.586958	-19.735243
-21.830086	-38.627647
-33.985874	11.639537
-45.73048	-6.1290584
-31.735834	-16.870054
-26.816519	-31.04967
-13.240197	30.641119
-8.21754	7.1600256
-48.40147	5.633842
-38.261337	0.108481534
-12.098865	-1.7455292
-27.250269	4.1591196
-26.991724	30.030653
-20.825388	-7.4844885
-18.089567	-32.541943
-9.218058	-26.668324
-38.198032	-21.92825
-10.605159	-16.707645
-7.353176	33.161594
5.5628567	-51.979782
-10.570827	6.5555515
-42.099644	-5.893335
-0.064000875	6.651797
-53.01451	2.3259184
-38.550526	18.549093
-8.300148	-34.767097
-19.943615	-14.578271
-44.13038	-7.345416
-46.987534	-6.770925
-32.687847	37.8334
-30.98708	6.3014135
-3.8378282	1.8261646
-23.308428	6.352003
-28.226042	-14.22143
-39.821686	-13.036165
-28.469244	40.141376
-34.57829	-2.0842853
-1.7265813	8.473814
-34.30667	31.78088
-28.719984	-4.4143243
-27.150383	-11.052778
-47.897434	-4.1429424
-35.54272	29.490297
-37.063667	6.9955745
-6.45799	24.856512
-38.44132	-2.7457833
-15.368231	-23.263197
-37.7341	-0.05452763
-12.406419	13.613084
-9.979974	4.671776
-32.045074	-2.7517335
-31.973408	23.03215
-25.45181	6.0530477
-0.7344897	29.860956
-21.244926	-19.592966
-36.619568	-15.554798
-8.318691	-0.44877127
-52.653088	-7.64594
-1.7696453	-4.2364445
-24.349108	-29.266281
-41.111057	18.442427
-24.192314	10.797758
-38.440125	2.5060291
-29.68776	37.88719
-15.583745	-15.167894
-52.72945	8.010303
-51.24959	1.982041
-30.153616	-12.928001
-21.6639	8.5682
-9.709738	-25.071287
-26.700424	-0.7969997
-17.763248	7.772617
-20.507679	16.076385
-11.273574	26.733187
-29.222988	-7.8869195
-41.547066	6.359098
-1.8227123	33.09882
0.053171437	19.16401
-33.624065	31.11575
-34.896797	27.680689
-6.729315	33.222763
-36.198723	0.30784115
-52.241077	-3.3823268
-54.046078	13.246674
-14.173254	-12.664645
-5.3677053	16.587059
-30.48212	9.77207
-14.895319	19.263186
-36.679485	2.7550855
-3.4686298	25.423595
-14.928165	19.217972
8.537902	-42.00839
-29.65706	12.150441
-31.574991	0.91879123
-3.1299734	36.841324
-46.31392	30.638535
-15.05119	-15.003681
-26.132338	19.487656
-12.441305	-22.234886
-23.169296	7.151679
-21.682604	31.701937
-10.3023	-1.4552894
0.05897252	-27.322187
21.456768	-10.434674
-30.475374	19.7143
-36.822113	-3.9633029
-32.878716	16.4424
-17.061668	-24.551638
-37.966305	36.040485
-0.37748048	-6.3679924
-35.51946	23.889097
-2.283569	4.5879083
-27.65956	-27.252647
-21.25655	28.007074
-47.22733	-0.56111187
-22.387981	9.247117
-26.55157	36.6842
-13.382066	25.89588
-15.082933	-7.991474
-0.4748816	9.965724
-13.139092	-5.0527735
-29.453241	24.381685
-25.130184	-20.33788
3.8684695	16.990871
-15.737417	33.673576
-3.3929105	4.472767
-30.845076	24.42438
-45.352474	9.86163
-10.538223	30.500208
-13.348229	-17.139183
-28.216438	2.424645
-19.740025	-29.342472
-31.251726	41.22832
3.1063044	-14.445855
-17.688437	8.180727
-17.900595	-11.868746
-20.435787	-16.875536
-6.4864144	-26.917604
-6.8748055	-26.497473
-27.493105	-18.374157
-38.41065	0.998137
-30.429049	33.73161
-35.236553	30.690317
-7.5365067	7.096475
-27.728123	-15.988936
3.968486	34.75322
-21.758411	2.2307613
4.3510795	32.12806
-44.7365	-1.4007795
-40.102642	13.502866
-24.869114	29.811977
-33.428123	13.577624
-4.9122057	18.561155
0.65985966	10.448055
-28.895672	-17.174576
-23.48944	-4.781721
-11.809524	1.2538037
-11.439968	-48.924816
-23.830574	-10.590576
-23.943832	7.81489
-22.005552	24.477726
-22.0612	-26.833479
20.80356	-10.654372
-42.211376	29.793888
-32.977634	40.49485
-39.653362	29.641216
-22.164694	6.7711706
-28.943209	-17.509346
-43.890553	-13.501452
-52.41911	-9.828066
-11.352606	21.321836
-1.5017389	30.542809
-33.211388	27.666029
-30.28847	10.63205
-48.579018	5.2675996
-4.7414994	8.398825
-36.627987	13.228253
-7.977505	23.673746
-53.30028	4.1066146
-21.167727	-20.955381
-20.052557	26.592186
-4.4531937	32.46025
-40.793808	3.223885
2.2420294	12.770851
-22.081203	23.93372
-10.297364	-14.5295315
-3.4826226	5.5459857
-31.747288	22.410122
-5.412126	19.970161
-44.098736	-2.2420144
-38.710743	-11.740236
-12.149073	-6.4175916
-31.998478	-8.163372
-45.405712	-12.258079
-24.109562	-7.2488008
-19.041191	-20.35659
-46.56842	30.618248
-27.6922	23.514294
-30.460573	-11.571281
-45.137375	1.598351
-26.299042	30.195337
-16.949398	14.909459
-47.413986	3.65939
-27.736689	-11.539821
-24.50567	-22.000801
-7.3348517	-32.99086
-15.729565	-16.099928
1.3558073	17.388273
-26.81981	39.32056
-16.838484	-25.264984
23.521818	-9.118567
-41.04222	17.754454
-38.835976	-3.77343
-16.807516	27.763195
-52.848278	-7.241674
-13.21881	4.743255
-29.407751	0.53970253
-36.52058	32.163425
-1.0090877	13.704012
-35.54545	35.24582
-20.66321	3.9208803
-24.04332	16.949484
-31.325447	8.77775
-30.244627	32.290024
-55.565033	-6.482405
-23.335072	-23.284409
-6.0077662	-26.616507
-25.637478	-9.418742
-0.91453755	-27.04916
-39.500477	-0.6229892
-42.699352	18.544973
-6.3122716	8.579389
-39.38652	8.8929
2.3644826	17.300571
-5.027062	7.211593
-52.5335	6.178437
-20.493097	19.870638
-17.147741	14.598611
-36.099567	-19.156775
-42.415775	1.3858353
-33.532608	22.423857
0.83611006	-4.5074964
-46.03648	27.839325
-15.338145	-36.1009
-27.372301	28.111704
-34.734947	41.82524
-47.428196	-0.03565098
5.8881297	52.496494
-43.997765	41.890278
-9.7281275	0.77464586
-15.669627	8.155499
-27.050016	-10.29829
-33.079727	35.247192
-39.104828	29.595713
-40.945103	7.485691
-38.86058	-8.377898
-41.15215	26.164282
-40.614647	-16.293404
-23.736656	-26.412975
-0.26575822	22.863556
-39.07752	15.407134
-55.447178	-1.8693261
-25.272617	-24.139744
-15.834552	-2.5371127
-37.250225	30.21418
-1.7416427	7.1339626
-5.0008583	20.829327
-34.780514	7.9506507
4.1165247	-15.894987
-49.885845	10.892143
-33.96047	29.68454
-51.024532	15.496485
-43.112976	-1.8435785
-29.988716	26.2665
-20.908997	-22.235476
-51.206184	-0.38446516
-40.480003	-5.0013657
-25.451862	3.2995415
-26.367037	-29.26211
-12.800058	-22.961105
-3.7331686	4.869898
-32.901264	1.1086874
-22.906721	-24.027002
-14.3794365	4.0637255
-9.967196	19.1048
-13.912796	11.36473
-15.124	21.969381
-38.631832	35.54358
-38.973995	30.638214
-22.114569	11.069424
-35.497433	37.621048
-15.719208	33.623444
-29.65072	43.280823
32.17082	-36.592754
-14.146638	-28.830849
-23.709612	-17.754353
-28.43924	1.069723
-15.683073	9.211219
4.2849083	37.63467
-0.29243264	5.4243627
-34.01491	28.529125
-43.78314	-2.895711
-31.383854	29.257603
-7.7809186	33.130524
-33.022556	24.065771
-24.039469	-27.343771
-22.501902	11.883985
-20.687468	0.5435844
-45.355907	24.344164
-35.38518	18.449108
-27.396717	13.573723
-0.87917185	21.327478
-19.009146	-10.309984
-49.87243	-2.6230676
-29.213034	14.035281
-6.5133677	20.34979
-17.36424	-21.640055
-42.364357	12.280897
-34.58711	3.3228285
-0.039823033	12.53603
-20.057478	7.7083917
-44.17558	-15.203717
-25.930786	27.0689
-21.484869	-10.075994
-19.46966	-10.2348995
-38.2724	-3.9344115
-31.242008	15.571867
-13.266684	26.004904
-28.937239	-8.740497
5.888552	36.353798
-31.997408	-26.345713
-41.443367	32.28473
-19.887785	19.793676
-4.7693768	8.41573
-13.2441	20.804853
-31.319717	33.65366
-35.84724	2.6220555
-27.156937	-14.481837
-9.82526	26.534601
3.172677	6.2262807
-14.824726	5.092857
-21.71169	-5.5105753
-35.299427	-4.1683593
-16.99829	1.8478311
-30.24772	2.862034
-24.696133	24.917542
-23.909899	19.411072
-32.557213	-0.8088542
-10.271579	3.25234
-13.755601	-23.786385
-23.849133	5.667657
-25.385927	-14.752025
-10.346714	-21.116444
-15.363167	-23.268534
-54.79652	-0.22089916
-12.517052	-16.031748
-25.999744	10.4111595
-2.8277075	16.830208
-45.462204	-4.250707
-12.658414	41.167004
-28.2264	12.34336
-1.8616607	38.28038
-37.67792	29.550217
-43.763306	32.10363
4.4226375	-16.009943
-32.87817	-8.424265
-31.895788	5.003946
-35.569405	-15.410871
0.30799466	33.36896
-50.890095	-7.461082
-32.713005	35.64696
-41.704277	-0.58434963
-40.10112	37.313946
-1.3129468	6.017168
-0.78529257	29.809532
-18.670502	18.936472
-25.778858	32.203682
-1.9083133	22.545809
-51.392086	-5.3363194
-15.322033	-3.475916
-37.26515	10.604864
-25.058962	34.93564
-11.151735	-24.267937
-6.0414915	26.029375
-43.608303	15.8149
-36.70343	28.397602
-0.08566815	-5.0204754
-10.245651	-40.390533
-7.5806108	18.087337
-28.818327	32.60626
-34.600525	25.566788
-34.06994	1.152827
-6.508909	22.649145
-20.49099	6.138346
-41.094593	31.21069
-11.062234	-28.048645
-57.394398	-2.8257043
-25.585638	28.52023
-2.5435014	32.648018
-45.64202	-2.529697
-38.79545	4.645683
-27.287115	2.8899574
-26.376266	42.99861
-13.373364	17.016699
-47.539642	9.173184
-15.340925	-9.48445
-22.233349	23.35327
13.183043	-7.5505695
-18.74878	28.966301
4.202326	35.844707
-9.386048	-28.987598
-5.905165	25.25282
-48.41294	-9.084153
-7.6683755	-14.84866
-45.17288	-4.15598
-3.8219738	11.474416
-5.539052	28.815317
-23.777184	-1.251469
-37.23161	-4.217775
-34.02787	28.243513
-22.88061	3.29605
-0.9628274	4.659367
-48.757996	-0.9081255
-23.062136	1.5454425
-9.006341	25.761372
-35.65996	-2.4132333
-25.629562	-31.252594
-33.81705	-11.633927
-15.972209	0.81009716
2.2837062	11.761121
-33.86071	21.311495
-5.5447063	15.868054
-33.030785	-20.019978
-4.8845654	30.079454
-36.052868	32.681103
-36.471947	0.16067983
-42.26945	-2.5420039
-36.740875	26.640757
-29.691023	27.950285
-20.515059	16.020245
-43.040623	27.964752
-14.540097	15.322755
-22.248413	3.6351168
6.687548	-40.900585
-1.0898801	8.128227
-29.913467	3.4022439
-10.7542515	23.683544
24.702154	-17.333202
-1.040847	10.57435
-35.41708	36.469288
-15.872075	-10.286468
-23.281433	-12.298341
-40.73856	15.593844
-7.665978	15.879304
-35.388016	4.7253494
-20.388039	12.349311
-40.10151	-3.2101436
-41.030083	-11.755521
-46.90664	11.096116
-31.864656	41.615097
-23.02238	-7.678697
-4.541906	-44.12968
-28.400892	-0.9231143
-17.758305	-27.082201
5.0622525	-16.401764
-21.560682	-24.221962
-27.067945	15.131792
-28.910707	-2.4644768
-24.67187	1.3195083
-34.10052	40.901936
0.03584292	-5.3617573
-20.340332	9.9893465
-23.598715	26.997776
-39.02261	35.67904
-40.11251	32.385674
-32.06559	17.25511
-37.701534	-12.706286
-39.333847	26.385164
-8.105114	-27.648937
-2.8650773	32.89136
-1.02461	34.887375
-18.971006	-29.264675
-21.777212	-24.3737
-35.479862	13.28572
-19.598982	9.3850355
-28.826666	14.919972
-35.927258	34.237167
-45.150993	-14.49128
-23.157158	-15.720043
-24.128996	-36.70375
-21.391691	-37.671425
-20.638943	11.936857
-42.108356	-18.821724
0.64665	30.017063
2.7628438	-13.064683
-25.108215	21.642868
-27.963636	-28.189695
-49.472954	2.4422185
-38.481827	32.14814
-1.2012061	16.366678
-32.43715	11.621642
6.6067567	-40.419212
-22.588402	-35.50523
-28.424095	0.71596
-35.583958	15.75444
-15.420652	-32.590176
-36.194473	26.702898
-26.782465	31.80575
-26.715708	0.001148918
-17.746748	20.143473
-28.298405	13.911246
-30.481691	36.11226
-39.69593	33.990623
-51.573074	1.54392
-0.014317441	9.851313
-33.072174	18.81149
-29.748392	35.785618
-38.251923	34.924206
-21.410217	-38.17048
0.30294994	-7.528515
-15.635013	24.487156
-28.017803	-29.256605
-13.974763	-17.75711
-10.310934	20.60637
-25.895636	12.746518
-41.47384	3.1423173
-10.2167015	-0.55974495
-3.944204	27.315145
-11.185718	16.847967
-2.705115	10.337064
-38.97949	16.39243
-36.19653	4.685458
-25.389166	-24.598421
-8.743697	24.290146
-20.40283	-4.0382137
-52.429585	3.332494
-19.122538	39.24258
-19.980375	-11.35232
-44.471905	27.17263
-43.50956	2.9498355
-32.41163	3.0677853
-15.628003	-5.4712944
-4.0529356	18.598166
-44.007767	41.902527
-37.641323	-5.7647753
-6.300846	-20.164463
-25.172049	21.587574
-18.952898	-7.2286596
-13.869133	-14.9205675
-1.8479583	16.08275
-1.1574448	38.038643
-45.370197	16.48606
-12.995032	-23.501587
-21.654667	-14.255746
-28.735224	22.925007
-19.3904	-8.42511
-25.987923	-22.418154
-32.83551	-20.279993


==> data-files/4TSNE/real_FFHQ_StyleGAN2_data.txt <==
-15.658184	43.27599
49.517784	20.391953
30.205437	14.660976
17.76956	13.707139
-10.197431	-30.435688
-19.295486	-7.484985
-16.848213	-2.2928677
-36.247486	11.723018
-32.420895	-7.54708
-5.5565653	-50.654728
-20.183094	15.189391
42.94397	-0.4812886
16.311708	14.9911375
31.107628	16.331089
-29.25359	30.143383
28.03369	6.8097115
-17.456444	-3.96348
-3.8629587	-37.634144
-12.198474	-51.90603
38.18151	22.885479
-20.485056	-43.603386
37.569347	7.5748997
-34.177864	-3.3447526
-29.650951	-8.296415
34.73027	14.1516285
-21.214285	40.033012
-11.90627	-49.814743
-27.541391	22.45773
-2.674692	31.638018
-19.122019	17.750624
-9.736888	4.839128
-36.24193	5.001965
-21.226702	-46.029423
-22.997768	20.556498
-28.710337	-27.264027
-21.888803	-4.556923
16.452888	14.90072
-30.024181	16.052294
-14.796015	1.5510463
-25.676653	11.349161
-7.8009596	-37.517918
-12.68248	37.641872
-35.4159	18.333834
9.83708	-14.071373
-19.327862	40.59017
45.54602	20.571508
37.773613	-13.381273
47.942482	-15.178298
18.99421	12.36294
25.330818	-5.5014772
28.310236	-17.318705
50.38698	19.398773
36.74782	-4.061758
-24.131319	1.1657741
8.283076	13.265431
-2.412574	43.367706
-27.830013	29.92049
-2.002301	-51.431442
29.831417	-16.81122
46.00422	0.5238777
-6.4702682	-29.16747
35.648262	-3.0698016
-13.731251	-3.574944
-16.95848	-1.2112453
-22.392672	32.266247
-25.17322	13.955187
-20.654314	35.870228
-33.0595	37.656715
-38.982723	9.001992
19.37781	-8.4658575
-17.633278	-20.486935
-45.77042	9.723619
-3.8632772	-38.531067
-8.728091	-34.605038
36.650787	0.13942228
52.54532	-0.35634324
43.34314	-8.459429
-46.41634	20.969723
-15.503071	-0.8476136
-40.871395	16.854103
10.74282	-20.374863
-28.728819	-27.295397
-20.002926	14.546262
-32.246475	-24.40006
3.7961416	9.940074
-21.721352	16.149475
-12.278334	-46.954395
-27.35726	21.625767
33.749493	-3.6477048
26.889797	14.204556
-6.699607	-12.284613
-9.325812	29.842794
-2.6810846	41.263916
-13.268566	28.853289
-30.19192	-0.8948354
18.660204	15.891043
-31.861565	17.151386
54.43252	-0.40415588
-21.031223	-8.886017
-23.625202	-43.688183
-26.989008	30.854275
-1.8441005	-55.284477
-4.321504	2.4116814
-34.818993	-13.06502
-32.97439	17.99013
31.890747	13.979817
0.88917124	-44.449463
-13.95676	18.919905
-17.660414	-51.16707
29.726631	-4.8515882
4.070534	-52.254482
18.243523	-5.2358823
-26.466866	-3.039554
-2.6311898	-54.164932
41.69987	-14.964232
-20.69781	-53.875454
-18.876257	32.307964
-23.807133	12.548826
-7.442187	43.682648
28.885021	-12.482526
-14.88024	-46.273945
-34.66554	14.050883
-13.133495	30.57971
-19.505213	27.020016
-40.255733	14.076068
-9.592098	-28.023014
5.5837445	-49.889206
-22.268702	-11.60251
-34.001427	16.364735
38.670147	9.959421
-28.52323	-3.1759455
44.94946	-14.262012
42.78691	1.9030726
47.757072	19.592398
32.857914	-0.346011
28.026611	-3.5156648
-16.349047	32.748413
34.309525	-1.3104606
-24.649797	34.775856
-28.713501	18.380688
6.737651	-37.705643
37.028954	-24.71252
54.06223	7.681763
-26.09358	-12.055177
-13.12639	-1.6454809
-20.962946	-10.585284
-8.787531	33.72356
46.05671	-1.1052929
52.803444	24.760597
-11.441615	-32.650536
-36.633686	25.86308
33.373783	-2.6109688
22.122599	-24.50002
-42.310127	13.003793
38.065945	13.003775
43.718403	11.623795
44.02965	0.9261513
-6.280457	16.750366
27.090727	-9.86419
-36.26763	1.8485498
-7.8263726	42.82355
24.136211	-18.997784
-10.801566	-32.76068
31.52089	-12.755913
-13.278711	-37.861416
42.554314	8.776549
-12.453364	-45.859814
-24.946701	-10.378013
-32.190018	-24.275852
28.942104	-23.023296
48.033173	-16.71299
31.281683	7.915466
-9.430149	-51.975437
-26.937538	-36.334145
-13.849833	-49.00272
-11.944059	5.7458906
-24.994944	-40.0381
48.953735	-3.6442814
-24.504242	-9.101858
17.185284	-18.494787
35.18713	2.6141436
-12.292564	-23.13445
32.098385	-5.1225924
-40.006042	23.564346
41.066658	34.744495
-24.245413	-38.416084
41.405388	6.595665
-42.79777	22.49218
-37.992134	27.237072
4.3578653	5.2473373
-17.76048	14.700987
0.97168344	38.086205
45.00261	-9.867414
-31.740036	24.062963
-6.2546134	-40.52096
-0.61739016	-52.142426
-18.133717	-7.157891
35.26161	-4.628722
9.130031	-14.026413
-5.2948637	-42.51898
-14.302822	-28.429533
-28.844687	24.597103
-41.368927	6.9753833
47.280792	16.93686
-35.011166	24.959871
-30.457306	10.96334
17.130112	-21.132349
48.285225	17.16347
-16.085747	-15.531787
-33.09194	12.323314
-3.9486	40.620193
-7.1231995	-42.71943
-5.8760324	-33.25121
9.112002	11.283309
-19.247787	33.76585
38.05882	-21.262737
-9.328813	14.6748085
40.2231	28.609798
21.072227	-19.659758
4.586971	4.4970655
2.761878	15.96281
31.698471	-3.6331758
-8.418369	-29.555424
-31.72933	34.210888
38.719734	-21.452234
-7.969271	-34.937992
33.812813	-0.23404875
38.725975	-11.151037
26.739202	-14.509179
32.996784	22.568933
25.66285	-1.7379313
-7.527769	-31.258768
-5.171356	-57.766903
-36.19836	23.028025
-19.868795	31.640062
-37.579178	10.073196
32.323578	29.975203
-24.503132	-40.828644
-11.706368	6.0445533
20.54278	14.746444
-17.32225	37.6226
40.26054	33.869373
-24.930126	19.466364
27.716726	9.211728
-16.17816	-46.236862
-18.110245	-42.6222
-17.125172	9.426591
46.425465	-18.621006
27.944643	-11.613039
55.256294	1.4151715
-34.891243	-21.498196
-5.3013525	-40.32659
-5.8525863	-51.312836
40.87651	22.20629
-19.586687	-14.835532
26.408607	18.882635
44.36897	-3.799226
-40.769905	19.005959
35.08029	-6.853641
34.627876	-9.191406
-17.480251	24.762974
-28.477015	3.133394
21.688433	19.534014
-35.31956	15.749914
-46.88368	17.502829
-9.290194	-31.159277
-17.612309	30.078827
-17.667044	20.035845
45.453835	0.9673205
33.24082	-7.0875316
-22.974806	30.383728
49.88882	24.624292
-37.521175	-4.256984
31.418139	2.9273808
-18.137049	-14.409721
32.979614	31.804243
-22.353296	22.39879
18.28842	12.858619
38.756405	22.494078
49.424877	-3.2290533
-17.538055	22.226633
-35.31983	30.267199
21.462847	-19.934347
55.407825	1.6197722
39.36843	-4.6377606
-0.7571878	45.637733
-24.385878	-36.700638
36.805595	0.33278498
-21.277431	-36.311794
27.48245	13.966124
-34.838085	13.162558
-24.964441	-42.481373
26.906513	10.580806
-21.879454	27.731005
-4.9609523	20.071623
23.01769	18.008577
35.569725	3.3312526
-0.59730697	39.573013
6.991679	17.572445
-14.657545	30.872465
-20.481358	-39.571754
34.583366	-9.904883
30.991835	-20.830334
-2.8891168	-47.3533
21.283657	-20.400705
45.859497	3.4434998
52.662754	20.702627
-16.099115	31.454998
-7.3773313	-38.717308
-24.1042	26.949118
37.189865	-15.648184
-23.620934	-39.675705
-19.360367	-36.65314
-18.285828	-1.7646142
0.6216973	-55.506824
-10.993673	45.251617
30.063683	-10.938402
-10.240335	23.555864
-20.406837	-36.649017
15.811538	-22.838285
-19.05362	-47.89369
-17.993916	23.76796
-17.285772	-43.242847
-41.55155	2.4934232
30.489939	7.5547132
40.51689	21.221485
-23.466993	-9.5720005
52.21931	-3.5449083
-13.16452	37.61604
42.669327	2.7465515
28.444094	-26.47843
-11.224323	-48.45683
19.038218	-20.807806
21.48097	-7.378002
-12.517792	-52.850246
-4.108509	37.445076
35.785748	-17.83451
-14.761483	21.203821
-29.070234	29.05572
-22.337063	-50.903755
-40.045414	10.27606
-20.111664	22.07385
-6.119367	25.651228
-13.587362	-47.766247
-36.408092	-1.224187
22.847067	18.733349
-20.427368	-12.550657
-34.290558	-9.120131
26.680576	1.2863178
28.799406	12.997939
-20.995253	18.848915
34.19762	32.77556
-8.973652	28.01494
30.833702	16.517214
-29.963757	25.515472
-2.814034	-58.902794
-33.087482	-19.695147
-25.89519	-11.317001
-24.708416	-8.481605
5.609902	3.8111439
0.37549832	16.325953
-14.136413	24.184631
-6.6466656	13.318601
-18.558802	9.74765
12.402892	-12.643863
-19.670845	-14.091047
22.430315	18.795956
1.6502663	-51.321598
47.863373	-15.048742
0.45977485	28.704218
-15.926351	24.775791
-40.77061	1.3411998
9.673883	-25.898876
28.935715	-26.164791
50.545788	25.743988
-14.73054	-49.686035
27.622658	-9.902808
-39.92457	0.12694539
-21.52404	11.2817135
-31.88693	22.351881
-35.381615	22.562763
-23.135809	23.686493
-33.26608	-13.814669
28.49506	-0.52328205
-14.987196	28.827494
-22.356604	-9.817076
-13.297423	-34.228287
-42.620544	28.000902
52.10886	16.975336
2.5948503	-30.458122
39.425312	-22.115936
34.470924	-4.042821
19.19689	12.790938
-1.4942862	-53.243122
3.0095606	15.799221
32.226738	-11.927981
-16.101467	8.472212
43.775482	13.722956
-5.3199086	-43.00492
-0.26578766	18.374601
38.688297	-20.754547
2.9821184	-30.43493
0.27135226	-49.302975
39.402973	-7.2529693
34.609085	15.398674
30.916796	-1.8949238
41.015205	-7.9921284
68.39064	1.4781251
43.087906	-12.407507
32.78732	-5.079041
53.461697	-8.007947
43.602894	20.086475
-24.011793	-40.418587
27.996002	-0.65719515
0.44031045	38.083336
26.84726	-11.158911
39.45529	-20.152145
27.43865	-13.417091
42.09719	-16.507462
-21.140524	-42.50597
-23.984785	-13.637404
-7.9823422	-11.40428
-30.35051	23.67519
31.702616	-11.112133
-14.625402	-19.642
30.757397	-1.549386
-3.9933162	-38.39069
-10.031868	-37.3432
39.52663	33.72139
43.610447	-3.3612695
53.95361	10.597672
20.888718	-13.51216
-30.931845	35.521362
33.33962	7.607852
33.41386	-18.547926
-4.8338847	35.5553
36.697353	18.56153
-33.725834	21.89587
15.64547	-19.862617
34.136936	12.221555
-9.195219	44.29395
-21.681814	-8.747161
-35.380615	-14.653129
-26.775677	14.849437
43.3219	13.3585415
7.6410575	13.581367
-17.72502	32.24528
-13.873545	30.483936
7.9266133	11.857464
-25.83385	-14.686961
31.819576	7.1856337
-20.027514	-4.8122096
-15.15212	36.680656
-18.369667	-3.5758612
-13.526842	-2.1431758
1.635585	-47.30721
-0.88089263	-43.16028
-28.309673	-3.400325
-21.91536	43.27507
-20.654247	-12.971154
19.06878	17.001701
29.341549	14.839164
36.3079	24.151955
-13.623011	37.298897
-10.441193	-32.98872
-27.287167	-4.5472565
-15.907147	22.25266
33.22633	-0.6258561
49.26699	18.13314
-3.9342766	36.560936
-10.541791	-36.81132
41.845745	27.523054
-36.38938	-1.2094219
-29.019428	18.113556
-11.189872	6.361989
33.030647	7.747183
-44.913723	17.048067
-25.79696	-6.725906
-43.041187	21.219866
34.37127	-6.612248
2.8032508	19.016174
-4.360172	-51.325275
-6.146391	-53.602337
-14.303974	-55.048763
17.96041	-16.144972
-2.4561589	-59.424805
45.4383	10.712137
48.172188	21.317448
31.53	16.128128
0.5062654	-55.594284
47.50765	0.5073976
31.922739	17.13291
36.263992	9.817043
-17.81009	24.532978
-27.021116	36.26798
41.619152	3.7655208
-6.192444	14.428946
-26.359865	-3.4830298
40.935246	10.719961
33.68414	18.936405
-16.326956	-30.060177
-14.218748	-56.548527
-23.418547	-44.714527
-27.72101	20.316923
40.161556	24.787842
-5.195364	17.490854
-23.664106	-2.6037552
-14.70477	-29.098763
38.370083	24.22321
33.690647	27.20707
13.611074	-18.039711
-15.3357	-5.435469
-15.285985	47.65836
35.804882	11.8387785
-18.918802	8.270614
-16.485113	31.778345
36.02836	-21.013363
34.586594	-5.2503514
34.419537	20.623539
48.675785	15.307297
40.839085	16.417364
-39.820946	14.1065235
25.88513	-17.548195
-31.695704	20.537767
47.733475	19.709278
-3.8910913	-48.02336
-8.580082	-44.080086
-10.672563	35.137367
41.150124	21.95795
-18.062037	8.663079
-33.432034	-8.270969
15.660019	-15.658559
54.524437	3.140171
41.71761	29.581087
-40.16062	16.878002
33.5274	1.4221392
-5.538124	41.975277
9.307364	13.03497
-11.752999	37.000435
35.07414	13.2066555
-13.749655	-57.745163
-37.05978	-3.709108
5.8421946	13.7393265
-19.209679	37.398
-16.960585	20.181118
-26.093855	-41.261814
-25.267328	27.939758
-3.6678505	38.777058
-7.3416257	-30.711866
-8.640249	-11.299638
40.422184	-13.437282
-1.9456924	35.254887
-14.334732	-44.805916
-40.918053	3.5329123
27.782484	6.545121
32.802265	-11.552744
-5.372882	-54.64301
-10.445431	-30.05193
-23.329683	30.472462
-0.2690564	-55.840244
3.6043646	38.232563
44.487843	11.042625
45.112896	2.9955673
-11.075805	-32.31775
-31.81214	-22.423874
-0.21132404	-45.256664
41.969345	27.00334
32.91522	-16.330112
-16.520079	-45.093422
-7.379165	-51.41092
-46.14529	10.092216
19.89288	-14.837579
35.15931	-14.2540045
26.780716	11.798508
-3.4219148	-46.745472
-31.35956	-12.394384
-7.78245	39.482487
-25.66998	28.416395
50.596878	-12.514752
-13.612903	18.25482
8.444244	-43.93851
-8.359322	-29.398478
-4.510995	-46.502438
-12.065706	-48.237514
53.1926	11.881126
-40.84072	4.4876003
50.175827	-12.898821
-37.77845	20.523212
41.06626	28.777472
-4.1949472	-56.165257
-9.825869	-38.682697
-17.5762	-9.474898
-23.357092	12.200088
-30.054308	20.826998
40.720295	-8.159733
-17.897888	-12.732758
-20.460155	21.092957
25.675447	-1.6173987
-7.389726	-42.981125
-42.245594	28.856623
2.3649251	39.304295
-37.865284	13.536118
56.22512	-3.662003
-34.048393	10.843265
8.479375	-20.394466
27.468761	-1.1332657
-18.545387	-19.927088
-22.619781	-8.198719
-10.693565	-33.961243
-41.660057	1.533962
39.333168	-14.751671
-19.416237	-15.607331
1.7624909	-51.44429
18.980686	12.489332
-9.284686	-48.96543
33.10728	-8.559697
-4.410756	-56.540028
8.931724	-25.059591
42.93966	1.7842269
4.2577124	5.914997
29.267008	27.738964
-13.149043	17.612894
42.65459	-9.977038
51.92065	16.494087
-21.546545	-38.887474
33.948647	-6.208963
-8.524553	-47.055042
-9.006883	19.488302
-18.112474	-12.965821
-14.082825	-32.06331
-22.503984	-4.054022
-32.286434	12.443481
-5.941265	-46.27299
51.565685	-6.0591435
-10.778951	31.8468
50.823914	-12.411782
-35.489174	-16.09439
18.84755	-21.435291
41.244423	-3.4622507
40.768246	29.041908
-13.924582	19.00712
-20.66275	-53.826363
-18.13541	-47.411488
-17.25644	-48.049133
-11.289063	16.42564
-7.005381	21.294552
-32.674896	15.658988
36.075657	21.041082
2.722711	40.585346
-35.320568	35.921124
28.588356	26.877916
-9.124122	35.775043
-24.803526	42.84155
-28.565285	-7.1727524
-12.203777	33.067005
35.389862	17.708826
-26.366837	29.400433
6.613827	-49.593063
3.3222115	-44.583363
-24.240337	-28.030666
-8.59207	30.667221
-17.389332	29.978506
-16.11643	29.986269
41.701267	-15.126313
-33.920517	-21.367655
18.658876	14.691168
36.495167	-2.266888
32.82226	31.084574
6.7511053	-37.751892
-32.463028	23.100204
42.014645	-18.927868
35.019207	-8.27889
-37.277924	6.633405
-9.285294	-38.63672
-8.986563	-39.752953
-14.832676	39.34299
47.421047	1.1213578
-7.7186723	15.580067
9.490879	20.354519
35.109474	4.922512
45.11937	-7.946877
41.286034	26.413624
-13.618248	28.855742
-18.294952	-47.48364
-32.404938	-22.269585
-32.821323	-13.222433
-27.81858	-10.451841
-18.487152	11.907935
-22.372314	-5.860016
-30.11456	32.36202
35.260063	-21.552526
-15.516844	34.15918
-34.17118	7.4617486
-37.951305	27.64849
-12.823591	-37.10894
33.597324	4.226022
48.38445	17.246086
-11.455453	39.8142
37.95249	20.97295
-14.6292095	-3.1657624
-15.681455	-30.161144
37.39336	1.7766452
3.731281	9.835777
-33.43292	-13.0671215
-36.950954	6.3908634
-7.2709823	37.15347
-25.960552	-12.141776
-19.505955	41.00067
54.494396	12.863724
54.944496	-9.325757
4.735391	-46.777817
-4.0606856	-49.92866
-27.862696	36.116283
-26.606592	24.111315
-16.553068	9.597404
-3.6874993	-48.638298
44.787926	0.23542495
-24.633667	-8.497247
-20.888317	-39.29516
-17.937902	-44.91567
-10.136318	37.459454
-40.877678	23.455893
-47.73693	16.997763
52.216064	2.425762
-16.878872	-49.56987
-17.125668	5.079517
-7.167627	-39.812695
-8.202163	27.153112
-25.116777	39.885887
-32.817593	-25.091394
33.996296	17.926676
42.75774	26.43865
1.4446902	-44.736954
42.747753	-12.30689
39.19275	-16.766893
4.5896206	4.403492
-18.104137	15.378047
-2.5219593	-51.439487
-25.511362	-8.119159
-13.715981	36.290623
-31.858654	-3.2729104
-26.932413	14.07716
34.54178	0.9196818
52.515034	9.447391
30.63598	-24.925808
23.68097	19.865013
-33.67969	17.898558
-22.247046	8.031889
20.311562	-7.225661
36.973495	-24.472828
41.844376	23.310984
-9.176295	38.611805
43.44348	9.8713
-18.904385	10.072469
-11.611354	38.172527
52.92938	-13.073362
-6.960771	-31.182198
-16.570972	-2.9539235
-13.217225	41.178463
51.819607	-3.1577883
-27.662094	30.191364
9.374669	-14.036843
-33.897232	-12.354032
39.747654	-12.385086
36.405525	-10.83648
-16.662634	21.58652
32.518948	15.228825
-17.919302	-34.31427
40.823788	16.693253
-22.112425	2.864077
33.59726	23.386646
-20.863922	27.259027
-21.437107	-6.4442825
19.871426	13.088457
-5.81137	-54.346424
-7.9468927	-6.476055
33.219677	5.6875687
-45.569508	17.180119
-28.694946	-8.106274
-33.915382	28.868938
41.573338	28.447533
-41.33886	6.957948
-10.64153	33.128483
-16.578062	-47.603016
-29.426756	25.933449
3.1306715	-46.56993
25.427477	-23.131678
-27.184906	24.945698
56.484512	-4.4261494
33.501835	23.19617
43.696987	25.589926
-8.200207	16.971878
7.783103	14.683465
25.858055	-16.595398
-35.34133	-14.252044
38.38789	-13.316988
41.694683	-11.319956
-34.536053	-13.813453
28.740177	-16.8906
-8.843572	-37.993275
-10.643638	34.28334
-12.566089	9.103687
-5.1451473	-49.710766
48.644417	22.70204
-17.524673	42.343407
-29.299786	14.714661
36.989273	28.267508
-26.911621	-9.554133
30.449097	27.181631
-27.447126	26.533104
-15.266719	-47.852932
-15.660178	29.330011
-18.840439	-5.953304
2.6562524	-35.221264
39.393627	24.761074
42.442604	23.873827
-13.739609	-51.231537
42.473488	20.267532
-15.895545	-19.452337
27.397282	9.338309
-0.2343043	18.286327
-39.51113	2.3898294
-6.643953	-47.620632
-1.0822074	45.288136
37.031574	-14.971575
-16.129314	-2.7919145
45.607536	20.090948
1.838542	16.54814
46.06377	-11.371257
38.46154	-8.091775
4.2801714	17.7384
-13.301318	34.471874
-15.383799	25.160126
-1.9204619	39.77403
-14.458546	27.245752
-5.40654	41.72766
32.812553	31.16405
-29.151989	27.070446
-16.222647	38.923138
38.536148	-6.179775
-23.442562	10.489776
47.903778	-11.062958
53.194645	13.162399
38.964207	28.380535
-16.575539	-3.9841619
51.741863	9.481441
-13.806674	-38.191063
36.965866	28.323683
19.322067	-18.436893
-31.414583	37.423943
-23.157192	33.95378
-23.4429	-40.68853
-46.945232	17.572786
-9.489932	33.898235
-37.34003	17.899809
-13.519351	47.592678
26.435646	14.427948
42.31046	0.2872009
1.7638717	-49.218304
46.60706	-13.885557
-19.842102	-2.970619
40.22344	-10.872658
-27.558481	31.175022
-20.062544	-48.625076
-11.391105	-45.12191
-15.04324	-45.54902
-30.128063	-22.92667
12.190886	-18.800837
3.218633	18.823576
-25.265263	-40.911808
30.376661	-19.521156
4.202378	14.991475
40.407253	33.839134
-9.706314	-37.65454
54.05866	0.5435075
33.849636	-12.651591
37.36509	0.7803562
-35.317093	-16.20286
-10.128006	7.96855
-34.556225	11.591785
-38.603596	12.109988
-12.679027	36.1693
27.990969	-9.775505
23.10827	-25.19513
-8.364795	-52.031975
-36.425903	25.740088
53.538692	10.915951
40.4707	10.81303
18.67342	-18.620201
-17.195047	-5.2729793
22.219616	12.915728
31.143652	-16.649508
-12.524796	21.127872
5.8731933	-45.836246
-15.078701	47.683964
39.24873	13.274991
-2.3767066	43.007587
8.249985	12.106043
-21.125574	-42.506676
51.166866	15.696248
-35.43678	7.782258
7.231031	4.9389253
-12.455771	25.310986
45.53155	17.465122
-13.281381	6.3455625
-22.44649	1.8048606
51.845284	22.318548
1.6511527	-45.42829
45.93282	21.48036
41.71052	13.8730955
-9.588192	-48.204704
37.27099	11.418608
31.784311	0.6165948
-14.5159855	-56.36828
-12.91294	-49.144775
47.62818	-10.7734
-40.919636	2.2226236
-32.655376	-7.8002815
-24.3056	22.576344
35.512062	-18.674965
39.021435	-0.23691511
50.67473	11.577435
47.3746	4.928024
26.694624	-16.350237
41.57338	23.811832
46.24327	-18.596357
43.32443	-13.3787985
1.342265	-30.367874
23.667343	16.145266
36.299202	-6.611965
-9.966894	8.28741
38.489746	-6.508087
-1.0373883	40.658165
-22.800936	31.745337
-23.564466	32.390594
52.394848	-12.423978
-14.524582	-50.22133
-36.136837	14.547327
31.197683	7.1083717
46.19685	-7.019027
-15.597747	-52.557247
16.14843	-10.0024
20.154308	14.546211
-9.644774	36.902393
-37.468365	11.348134
3.3852415	11.761175
-22.716272	-7.884814
-13.971357	-57.128555
-23.937016	-33.850986
-4.015669	-42.33233
47.77003	-4.8883696
-11.773468	5.7406716
-25.229353	23.998507
-9.851756	-40.728012
9.924777	-20.495577
40.026005	-11.9607725
-4.7631016	39.643265
-22.654104	19.613901
-2.6096811	20.015356
32.22459	-2.6690903
-10.547697	43.57443
-23.507368	-12.932184
68.39432	1.4782484
34.295017	-5.5568604
-5.900087	8.779961
-43.664146	15.074881
29.604729	26.514828
-12.570847	31.012508
22.111862	-24.52301
-23.136534	15.7498665
-7.4970303	-30.487371
-11.06415	5.7372317
16.013344	-21.84164
-33.417007	19.239223
-0.4618871	-50.034016
50.32268	-6.045781
-23.089325	41.86132
29.990602	12.878012
-17.432842	-9.701476
-37.084217	13.355567
-3.9085946	16.550417
32.579952	32.23007
-6.387931	-31.120186
-33.68828	2.9169996
-19.06594	39.603096
-36.24097	1.9421132
53.563377	-8.3105135
-8.364455	-38.643867
36.12166	-0.7731741
-33.619053	-13.529191
6.490605	17.810213
-13.747538	-44.908707
52.526222	16.67845
17.63533	-24.690783
-24.989708	-15.010425
-12.890007	-34.95667
-37.817734	25.995499
-11.686124	36.52135
53.652676	8.1720915
33.696564	-14.796892


==> data-files/4TSNE/real_Realistic_Vision_data.txt <==
-19.27887	-10.22925
-37.976765	6.6276374
23.022352	-11.390491
-37.038204	4.7635264
39.431095	4.3319354
11.085195	53.570927
-29.39258	-14.509619
1.8489354	37.5344
-17.450642	-40.021366
-16.977257	-21.490871
24.061338	-6.8141184
34.704166	-11.074321
-16.757748	-47.442764
-7.896649	21.354567
-3.686989	9.173391
2.785776	32.807022
-0.9782598	35.579586
-17.955881	-34.89754
62.615986	4.2243347
-46.932556	-14.621605
-23.99229	-46.29553
35.338722	-21.09082
41.183605	-23.083172
54.853954	2.5761697
20.666176	5.3699913
-41.743713	3.1802678
15.460708	-0.2662908
25.848873	19.05404
-20.2223	23.118858
-2.762174	32.398582
-45.426098	19.795708
-41.729313	0.06527332
63.236515	23.841305
-11.987026	-43.892017
28.034918	6.965924
-34.271507	-21.329638
24.622911	-2.9158678
39.77455	-17.721132
3.0176504	-4.334319
-19.771181	4.248789
15.082879	8.940341
62.513607	-6.312785
-19.09845	0.33023974
-53.55169	-19.940733
52.03107	-15.442897
12.876573	-38.278168
22.175274	18.604351
-9.33983	-15.964243
-1.9804143	7.178687
-23.993996	19.03018
-49.503674	-6.1959233
-12.426985	37.250423
-37.779938	-18.489365
-34.108818	6.838205
-10.007609	-36.77898
-14.231016	-47.45444
-29.487673	-29.812351
-27.737122	-53.226757
64.301445	19.458755
1.5192629	35.773113
32.829784	1.895182
65.34742	4.0198884
16.373312	-11.696093
35.737488	-20.645006
28.205189	18.112612
64.82245	25.462868
-6.515334	-13.911166
26.36714	-17.430971
-4.748848	27.261925
4.337814	43.465286
-11.387718	7.0694814
-24.324675	-8.098308
-31.53279	-19.024183
9.578765	44.65807
-8.527655	-16.383867
46.204933	20.338974
-6.589122	-14.850354
-49.21913	1.8056107
62.911335	25.816648
45.967182	20.432264
66.73058	28.859735
-20.601269	43.386726
39.399784	-13.104753
-45.220528	22.798565
10.54334	8.707525
45.610207	23.476526
64.823074	25.46305
36.38537	-0.3924473
-13.545268	-52.059982
-27.631203	-51.11344
-45.17869	17.931004
-7.744357	22.297943
-26.559418	-49.533184
-19.016537	-49.17506
-24.256804	-29.602467
8.32207	-31.814846
3.3060334	28.344072
42.20669	22.377083
44.2274	35.252567
-1.0658687	35.512383
37.510025	-22.633995
62.54405	-6.271029
53.011177	-9.513672
34.438175	28.960472
-29.40538	12.237592
24.801363	-4.7835555
-7.6379094	-13.609907
-7.9902644	24.125444
-21.624077	-23.334152
62.840473	8.370107
-20.995169	21.358528
-39.88999	-7.003186
2.8602128	-18.611057
-51.984734	-14.282779
-39.348988	7.63372
30.510302	10.575355
17.730434	40.69709
-7.4818926	27.100863
-35.30695	-12.4853525
13.8972845	5.281178
36.691322	-13.279379
1.5556333	27.020899
41.341175	-13.109682
-29.017452	-46.283493
11.26275	51.424614
-47.4669	-0.99647677
-53.88037	-5.437086
-26.076698	-25.933994
-42.189846	-34.51459
-32.1831	6.5383635
-8.298933	-12.922866
-43.284885	-3.822985
-61.712234	7.4787173
50.200466	37.782597
-50.955933	-9.147373
-26.431814	-47.160152
-13.135617	-44.404068
27.384092	18.944946
-47.349808	17.472773
-18.071306	-1.0909745
-43.161167	24.346355
-50.249233	26.73401
23.659788	-3.2120223
23.764809	0.17795071
-54.148045	-13.604696
-23.083292	25.521248
-25.951511	2.3055925
-18.456596	1.7861756
-2.1795583	-30.795385
54.31391	25.839819
-31.128666	2.387531
19.73077	-6.5661964
3.4686952	33.604004
-39.524998	7.0294447
-50.246662	-6.286509
5.806891	40.648315
7.5846825	36.0209
24.0009	-11.982088
31.361198	15.461542
-3.9979362	-30.652002
60.76717	21.85146
26.824856	16.934605
14.337421	-12.016403
27.171558	0.5346544
13.449182	43.093224
-23.040756	-36.88935
23.58627	-5.9415894
36.74407	4.3789573
-12.639436	23.265034
-9.908171	-29.668934
38.951286	-10.623533
6.3008327	-25.461416
7.400728	34.892143
13.868576	48.374935
-40.17495	-36.052082
-18.661404	39.025997
-19.144089	-0.009192967
58.021435	28.191317
-27.217735	7.136457
-47.86242	-6.20934
29.083916	-22.88016
-30.329477	2.219935
47.330265	13.78167
-17.843485	4.248951
-39.990543	-27.480797
-35.928898	-9.547717
-22.486847	8.735509
26.114655	-3.9917274
-11.326183	-44.460724
-36.102467	-2.2060547
1.1775353	-30.901045
-39.882713	-16.360624
-32.67502	-55.249493
44.353466	-1.7416277
48.7606	3.002539
39.095905	1.7860746
63.250206	20.104294
-12.451177	-54.014202
-39.87095	-17.203854
-49.718666	3.2012541
65.03407	17.949692
35.30416	-21.14572
5.39069	-47.903595
33.025063	31.823992
-19.098537	1.3084198
-20.632187	-43.488773
-48.415863	-18.79087
61.69735	0.56225276
34.200798	3.619981
-60.456318	4.8677025
-36.96051	-9.130496
5.6672034	-18.16815
18.968756	9.020968
-20.2525	4.6059823
-39.34881	7.18407
-37.703632	7.320151
6.3630576	43.405003
27.847801	-16.21267
-10.881898	-55.333405
-18.276926	39.657326
-55.055504	21.107891
1.6626917	-27.584768
-4.5932846	37.82014
16.925621	3.1750886
2.7579854	-5.288195
-28.051853	1.4117047
25.418142	8.699348
45.723495	1.76529
35.10561	13.090992
35.525646	15.913919
-46.504177	-13.375231
-41.03519	-2.7952785
56.97698	28.295313
-32.983444	-52.58711
-15.634879	-41.569405
62.421307	14.684985
55.256058	1.7013355
35.959816	28.284204
-37.267025	-46.21279
-59.489555	7.6277313
-8.640801	47.968834
-30.47583	13.535474
-10.851092	-33.858044
-48.98406	-16.276684
8.612381	-50.055496
6.4909086	42.918533
46.177074	-15.204831
27.087183	-26.39465
10.166915	36.527218
-31.411957	15.493023
-15.759859	27.931927
-23.24292	15.024973
-32.949013	-55.978554
-50.843864	-7.338985
20.00075	3.4577634
59.49616	-9.934154
-19.600512	45.678932
-60.056698	19.984293
29.517984	-26.8817
34.323925	-10.575461
-10.555115	-45.623898
-35.0643	-8.150557
-27.898336	-11.261917
-41.343285	-9.942919
16.73643	-21.091818
-17.589808	37.437954
19.289091	-26.296257
-27.182983	-21.28437
26.476057	11.931361
58.48615	26.272589
-42.41835	20.712624
51.089577	20.627392
9.465458	-6.1566806
-23.496565	-31.476984
-23.621845	-11.420867
-47.16187	-15.088855
-25.067495	22.973795
30.10395	-17.96663
-57.35621	-5.8726735
-35.88199	-0.7600409
44.203014	29.202036
-0.31241086	37.011963
-33.85671	-35.964256
-55.256954	-7.8600264
11.734384	49.382595
13.554854	26.451223
16.248968	6.9091125
31.299994	29.053211
17.586432	9.377703
-24.012823	-45.104393
28.824217	-3.6285148
64.36061	22.017265
-52.549747	26.721231
-48.433983	-13.305948
0.04695165	41.34978
-28.384857	1.684686
-47.020493	-2.4637797
6.326085	-33.63771
49.0563	24.97571
2.3140087	-34.46542
-43.16104	24.346376
-11.288429	41.6116
65.01319	-10.513832
-48.739235	14.148229
4.8664737	27.92298
23.426693	-27.347586
26.923336	-15.862495
1.5932546	44.616837
15.1619835	33.50198
36.061985	28.758402
-2.062584	14.450191
-13.736984	-43.373554
7.273982	40.69019
59.44237	7.5040374
4.108895	-51.26923
38.8497	28.061953
57.74365	8.067023
-22.443703	3.7313585
-40.682186	-26.612694
-50.47539	-15.350545
3.3663502	-49.669197
-18.139029	-1.04116
-15.054511	-29.627708
3.692367	-9.827355
14.73264	-3.2793705
45.5187	26.362892
-36.80955	-30.368591
-42.818756	-3.444452
-29.303688	-49.250515
-1.4654443	-1.1569003
23.134275	3.484533
7.225778	30.22065
43.993702	36.702732
-30.72285	-13.441915
-11.780423	-45.893284
-23.454206	5.9810486
-22.399027	-22.33512
-11.092136	-49.644184
27.020388	22.20945
-44.97477	20.604853
-24.486273	-58.40067
-27.656683	-46.537727
-1.8259524	-29.792948
-19.93212	-1.0614082
5.2608957	-27.59937
-37.848515	-18.034231
28.96934	-15.52713
-53.216652	18.945858
-50.3813	27.746294
19.234518	-14.822621
-48.909702	-4.830219
54.861877	-6.1680045
46.87693	25.058893
1.5932616	44.616722
45.245865	35.165115
32.892887	30.644123
27.12548	18.12906
-48.91393	22.804556
-36.77072	-30.390924
-51.9175	-6.4741106
60.278587	-8.456221
-27.279694	10.261328
38.299866	-20.595772
-25.919914	22.791763
18.420559	48.936
39.603344	35.76281
-0.32853535	-3.6861873
-45.934822	25.125792
4.9786115	30.95828
-12.252313	-25.140398
-49.32025	-25.631018
51.575806	-15.784148
-40.86033	11.0114765
-13.995652	-46.43931
4.1827044	-45.21463
1.880118	-5.2179947
42.051823	-1.4965028
47.98555	34.44506
25.398458	-13.361421
-53.233643	-19.944733
-8.3724	49.306965
-58.544594	11.142187
6.133842	16.463713
-22.014633	6.1659474
-28.255392	-11.423397
18.56369	14.006206
66.43734	-1.3585414
9.761155	-7.1462216
-54.15869	-8.855411
-13.163226	51.396236
45.611958	-11.9757185
-16.900135	-25.0735
-3.2375965	41.350895
-14.8016	-0.3971632
19.910246	-13.849387
-9.025017	-29.664463
41.431107	-16.592777
2.6950366	-5.663904
-7.915944	-27.367247
-39.181046	8.275424
6.3706026	-33.66695
-40.665127	8.376813
22.891018	-31.208828
-13.433771	-12.486469
-18.25837	-54.36518
-17.314802	-59.80834
-27.355627	7.46804
-55.010944	21.204824
-47.170227	28.695602
44.737267	-4.2026877
-48.523693	-6.3683662
34.251995	3.5350559
7.0371637	-12.016366
-31.677076	5.2373915
0.2790574	40.51423
-21.486008	-58.18712
-44.5154	-8.987189
-18.752762	-0.56654984
-26.815153	0.8904489
11.327667	5.7491536
42.29562	22.024569
-41.663834	6.102833
2.9775	-50.921494
-32.996452	5.485873
-25.886772	-24.586172
3.1995287	14.808734
-31.248219	10.357711
-17.64265	4.221795
12.263614	-20.342882
58.37117	23.115566
6.561731	49.973354
60.65585	24.71125
-25.82634	-54.429184
-47.94395	15.649919
-23.763079	-52.07454
37.447437	1.7123914
63.623245	3.4843948
-26.940863	11.487573
-6.468652	46.87509
49.17518	39.719437
-10.40303	-38.29161
64.60834	20.18288
59.559956	26.044054
5.5805497	-45.926086
28.245655	2.269272
-28.199703	9.384242
-46.27137	-4.511983
9.939397	-7.305512
-13.754436	-56.838505
48.848568	-8.584094
-6.50905	-31.364563
-46.382946	18.790773
0.5761785	34.4895
6.5306983	-43.72785
14.743319	42.018513
26.238836	-13.121525
44.845963	35.684612
59.666615	28.226486
56.23148	-0.9334592
59.806385	7.478614
34.63262	-12.475692
-15.840291	-38.587666
-35.023643	13.437079
33.481804	-17.142752
9.548326	43.587494
13.933694	34.325657
-3.1886303	40.321392
-40.45669	11.162792
21.87988	-18.54112
40.159924	-1.9914362
-20.548222	-0.9371038
45.66998	-12.097559
-63.323986	6.4374304
-22.837606	6.6819773
2.2505581	27.538921
-0.5561606	-29.853897
-38.3077	8.245572
-19.56004	34.310562
-32.323933	-7.0380416
3.127483	-18.187727
-30.553574	5.3003216
-18.09098	0.5227176
-23.925531	9.1869955
-20.692667	20.437706
-9.853184	-45.021797
1.6628611	-27.587677
-49.84895	-15.614937
-19.754642	-41.18635
-34.613087	-7.5770326
44.11916	29.228712
-22.304867	-49.566486
1.2903798	41.242043
45.16612	5.9983974
21.935232	-11.087211
2.6464546	40.519917
44.851227	34.24766
-40.31538	5.644049
-51.003586	-3.218062
-41.460953	-8.118155
-28.526588	-48.50396
-25.70774	-5.1917872
22.640009	-7.2337375
27.22241	-0.20883572
-20.870312	36.39626
-12.349883	-17.331352
6.0492196	32.349945
-28.755596	10.968821
-25.365154	-49.807903
-13.15261	51.397995
2.9643521	-4.3513665
19.315207	-26.393953
32.072845	-19.744795
-6.834491	-39.489563
-42.614292	-18.459791
73.69972	7.2720914
43.87796	0.02372986
-52.69611	2.064382
59.49463	7.46587
15.169502	52.751774
-8.719884	43.81143
-23.169971	-30.277615
-39.55445	4.424677
12.498145	41.343327
38.25926	13.070538
2.5247984	-6.993439
-4.410249	0.97804266
-23.680548	1.94101
-17.763224	24.277721
-47.394424	21.11262
3.863776	27.16238
-17.457651	-44.06228
20.502047	2.743213
25.292751	0.16159254
-44.088303	-16.885147
-17.298714	-50.188797
24.032759	-6.7386637
-31.182802	-18.84113
-24.05886	8.208144
18.557123	0.5824698
-25.14583	-1.0635681
28.35099	-5.2511525
-29.531586	-12.691143
-29.116467	8.169876
-22.235172	14.426996
27.871939	-15.048409
16.620123	18.886497
-1.598975	-28.770494
-22.842	15.706383
12.210129	-7.9322705
39.215073	-14.133521
7.776474	6.3684983
11.739327	47.727295
45.123653	-13.552619
14.73019	26.040234
14.126921	-9.761783
-27.782639	-21.775515
9.376032	18.329197
38.896214	-0.31470457
-33.555138	5.973353
-48.923885	-2.5433083
-27.035208	11.735842
7.3689394	-23.692986
27.534533	-14.270646
-16.643745	-43.639114
-51.470455	-8.026419
1.6809106	-27.153362
14.921192	9.082755
13.248174	52.868366
-15.590893	-4.313968
-15.896913	-42.03482
31.324217	-1.1043637
-19.621372	-30.269262
5.1567	-7.8627896
15.0595045	41.42788
-3.3202193	2.545891
68.916725	0.94819605
-60.811775	5.7973905
6.289975	-0.96793044
-37.543888	-0.7140233
-14.959571	40.50223
-50.295868	-21.436539
29.971935	-2.3774364
60.91544	-0.8299417
64.12955	0.5987373
52.59224	19.024794
-24.826845	-58.880997
-30.537594	-15.445046
36.27245	-4.2885237
-53.04788	-11.342168
44.121372	29.201733
-3.6966062	32.45057
-17.131876	27.796438
6.3626432	-46.454613
2.1663744	-8.398999
25.644714	-19.443232
44.86424	-1.364438
28.623621	9.1711
-2.4704328	-24.841995
-21.958893	-57.538242
21.404339	-5.0581307
20.469465	30.080282
37.95669	17.191612
-24.184874	-51.259205
-45.95259	-3.8810346
46.52053	35.52029
35.45887	-0.5323621
14.207492	42.655434
-44.257053	24.458649
15.602585	41.939114
1.8328178	-11.817303
25.398464	-13.361393
-30.89707	-47.764473
13.611141	-11.869559
-41.33695	10.127401
-2.1191003	39.157364
-15.06767	-28.749725
59.031895	21.698772
-5.9888577	-20.909714
-8.832663	-17.63909
35.193665	-14.291729
-47.41534	25.916773
5.94728	27.535572
1.5531385	27.017673
-1.4242951	-26.46179
45.287933	17.803276
13.4902935	50.473618
-2.103789	31.412914
32.333393	-18.675154
66.54536	24.442263
-44.752174	-16.97519
29.334318	10.400718
-22.066284	-44.479473
11.358381	-28.130661
-51.363934	-9.678177
-19.18795	-47.287533
22.983942	-11.383099
-52.94545	-2.1629486
46.22203	25.475254
22.813334	-14.013421
-52.739502	25.358126
60.610504	25.825228
-28.090181	-23.313597
32.100258	14.04002
43.158104	35.56384
-28.635191	6.133906
56.0642	-5.985178
-32.58778	-0.6924825
-40.641502	-20.041813
-50.009983	-7.72548
-15.879083	-1.9167359
46.233246	34.47048
-48.416416	3.6376543
-48.679688	-4.4169097
-39.208817	-9.853098
25.493032	-2.9641562
-32.786804	-55.628075
-8.518517	20.956049
-51.90279	-14.609986
-10.006557	8.748959
38.89913	-0.33594882
-53.92811	-16.307177
-34.21839	12.193775
10.531122	-11.7694025
36.673798	-16.588902
-44.892193	18.14104
2.0582016	41.465565
8.238205	-9.431387
-48.418007	24.992653
2.9542642	44.842873
-38.47459	-16.696842
13.148337	-12.477767
-26.831947	-49.046555
52.11476	-1.2079594
26.079468	-0.30943486
-43.96211	21.082907
47.272434	-22.228441
15.167091	-25.196945
-53.717342	24.908815
4.9101253	-17.74146
25.824286	19.244284
-35.99501	-50.501633
-34.31934	-10.041667
67.831055	0.49315447
-45.9262	16.740032
-25.090246	-36.114998
-10.802808	-28.024529
-38.958557	3.6494892
-21.551546	0.14034042
-25.995872	-60.364826
19.428099	3.6220052
-15.897213	-15.436806
-16.292522	-43.668835
-36.76578	-4.869462
51.93684	9.273349
-7.0005546	33.998203
6.7194133	17.018631
-49.907505	-6.7510276
-26.916975	14.320619
-58.566406	11.165443
-27.402378	-54.324085
67.555954	22.86768
-39.644	2.9963815
27.975426	-5.5989294
29.097763	-22.876268
26.967695	1.8315668
17.991253	-17.125225
2.3042538	-34.466602
-23.222012	-48.100513
-26.09338	8.402445
55.73596	30.040665
-25.474491	4.4847183
-52.392387	-12.392504
-10.567745	45.14704
-11.513525	43.4098
-19.475035	-26.07247
-30.29872	-0.95305264
-8.524647	20.96106
66.186584	21.63411
-48.600323	2.3241704
-32.33355	24.70443
-15.592505	0.921459
-49.371346	-2.5321033
-27.49225	-0.9228742
5.379323	-30.005894
24.679834	17.368736
40.48387	-17.509697
-25.281288	7.100658
2.7959676	32.81743
28.584202	17.943274
2.4895537	-1.7375102
42.418945	-1.0037189
46.26518	1.5139894
63.5192	29.015882
4.4379964	-7.4814167
35.02209	-17.244827
-46.23225	20.274939
-24.791433	-54.72732
-23.06233	-50.001835
-0.43025884	42.77384
9.274134	40.32224
-2.387019	-30.482706
26.494198	4.114675
-53.472073	26.877453
37.055504	4.5939064
32.5011	-1.8822974
36.1424	-15.76791
39.587322	-11.373964
-26.537209	1.5397146
-20.148886	-50.054184
12.866715	-38.252827
-23.275898	-38.082413
12.5611315	-29.243404
-31.912987	-3.0562267
41.480885	-11.230902
-36.57555	-6.9834146
-2.6501443	-19.819073
-51.378757	25.509499
6.3043466	-46.13911
23.211575	-28.798758
7.2819796	-51.339695
33.22902	37.61601
13.127471	-11.244022
31.542566	-16.193443
-20.318228	45.68775
-12.175905	-47.423737
-45.327084	-1.4131056
-26.287552	-9.759835
-45.519157	-10.71767
7.7253785	-5.8951073
49.249626	-15.399079
24.140163	-14.89583
-58.983467	11.253704
22.99525	-13.785616
-2.1116362	39.18091
22.953363	-10.499515
-22.987467	15.481803
10.68435	8.365149
9.585966	43.397858
51.46585	17.874262
-36.50143	-6.9902678
-38.175262	-16.43794
56.933907	28.300898
25.556948	10.29906
-32.035904	7.410373
-25.646107	-47.957203
-23.618732	7.9081163
-58.012997	-8.500789
-28.976927	-29.528196
-16.958185	-5.3531375
27.078611	-26.800209
-16.80621	44.588005
-9.154294	20.10121
4.3678718	33.502567
-54.175785	-9.855468
58.643307	32.11856
1.6127307	-47.71411
-5.5214434	48.56225
65.29335	21.046894
-52.281082	22.185799
7.05873	30.196138
11.372761	3.6207674
-25.261122	-35.426792
-27.457703	-57.40274
32.383213	4.2099524
3.2929347	-28.950853
-2.0721786	7.1322284
-15.757529	17.54788
64.62389	10.116182
-5.0251846	-17.898397
-18.47676	38.753315
-0.9532079	-52.42973
-25.715788	28.625881
-19.908815	48.181732
-20.229145	45.164528
20.303864	43.438732
-20.593346	43.415817
45.53999	-2.9210536
-26.228962	-26.40747
32.22181	2.1025605
20.760084	-5.360401
18.613068	27.70713
17.493628	48.781452
-17.125645	13.559128
-55.20972	-5.2169185
30.95524	14.853903
56.576054	25.919613
4.666696	43.76105
-19.70678	-41.163815
56.67048	26.03045
-22.190628	25.417334
-19.106688	-46.26376
24.47062	17.383844
-19.630283	44.010536
38.57655	31.630554
33.42072	25.167768
2.4495199	35.85641
-0.08196692	-27.496029
-7.555059	-19.017792
-32.235302	-42.43259
-7.085002	-37.31528
-20.47951	-2.5902138
-26.825102	-46.26184
-20.439936	19.652344
13.867582	-13.423724
-44.476517	26.023104
-18.6687	2.8153515
-44.98213	-9.930168
-17.337898	1.5715479
-44.297646	-32.97546
-33.697433	5.281222
0.15104416	36.819897
29.97589	1.9115989
-46.316628	17.284025
25.96208	-4.347458
15.811197	-12.353798
-34.13652	-47.74055
34.24591	-8.183465
66.665215	-3.9866621
26.351412	20.038021
56.50716	29.433815
-5.0317106	-17.897568
14.110366	-2.2596679
-37.206165	20.299332
37.116306	30.294834
44.596985	25.28933
-38.969692	-21.957212
14.566265	44.101658
37.026527	1.9197727
38.442276	14.445792
5.7953224	-27.041943
-46.59186	-8.676639
-33.78513	-34.914867
27.258905	10.500976
-4.1885424	40.056904
-36.00285	-49.508457
14.811044	-0.17978054
13.919091	-12.06754
27.473831	-15.288919
28.027302	12.517844
-45.583603	22.083376
-42.85356	-0.8096479
1.8964306	-4.465036
66.6173	-3.8528829
13.667105	-27.503506
42.482346	16.692404
-20.68581	0.35300598
-44.26007	17.082739
-52.616474	-20.024887
42.351788	22.668102
-6.4615993	50.027733
-1.2913569	39.49578
-16.165665	2.907268
-16.213892	37.13624
54.056602	17.333733
-39.10145	-18.086115
-47.54443	-21.734446
-9.339498	-15.962783
-43.71455	19.316324
-44.81798	14.845647
50.234863	-1.7071476
-4.657725	-30.22681
-8.150098	46.020756
-12.109597	-46.055264
46.44152	26.750242
-6.130372	27.257217
30.99948	5.6644087
20.91853	30.086874
-45.228218	-10.2636175
-7.7714076	-28.605913
44.746155	-1.0872546
-12.032633	36.030308
34.724594	-15.050954
36.107635	12.549631
-25.08922	-36.115936
49.500195	41.57087
-29.913403	-50.747646
10.492377	9.457577
20.01029	28.244915
33.141804	32.101955
-43.165817	-17.558664
27.192392	0.6283417
10.983373	51.383102
-29.522648	8.297935
1.6809105	-27.153362
62.93815	-1.7192101
-34.202724	3.2274606
46.712917	-10.093823
-16.167097	-30.193373
-51.023468	-5.106915
6.4193354	24.795197
6.2916384	-0.9587739
-38.46671	10.289129
-20.222218	24.83287
64.70803	0.49474415
13.895899	49.672997
-24.532457	9.000515
-20.070168	45.375023
45.538464	36.902355
9.136733	-48.004677
1.4543967	35.612576
46.5668	24.15779
41.396397	-12.8301115
-31.939123	-46.48255
-25.576578	-1.6855252
-31.26018	-51.24847
-57.754513	-6.2450414
5.573172	30.280455
-12.148084	-43.51466
-19.126772	-45.848843
-37.8052	29.886433
25.360626	1.5672342
-21.787525	-51.080307
24.278763	-16.593998
-35.076664	-49.546993
-20.954721	-46.56388
43.88954	-15.662431
-9.183638	22.153719
-16.058466	0.771413
3.1115346	-48.49518
52.222115	-1.0890366
57.94698	4.79209
-48.5419	20.273808
51.91299	-10.250813
0.20218194	-30.71749
33.477623	-15.154829
-41.61452	-0.18969584
25.491404	13.491743
-1.405643	40.50875
-1.1373174	8.45272
41.46527	27.802168
-8.921667	-17.590849
-47.54699	17.289915
54.638733	30.835232
-44.343735	-3.1553571
31.613998	-13.481382
34.750996	-16.149508
7.6725974	-48.666306
-21.570757	6.9843287
-16.811966	27.184427
-37.043507	8.546407
-20.799906	40.916756
-43.0043	21.957916
20.900902	43.10833
-2.9383888	-28.184698
33.58256	-15.64483
67.99368	0.5300533
54.307743	-5.833374
1.6668088	-12.638023
-48.38535	-18.050442
-43.291187	-16.936878
44.98733	38.40057
20.009062	42.11939
-2.8397098	8.530657
-20.06397	-18.070368
47.86279	27.116756
-13.822543	-53.75498
52.487377	16.673265
-1.8802239	-0.453716
48.17744	22.400162
-58.106163	-8.627651


==> data-files/4TSNE/real_glide_100_10_data.txt <==
39.02848	26.994658
4.919748	-44.482567
15.2688465	-32.571815
-40.923325	44.788197
29.401669	31.942034
24.795658	-41.16917
34.624626	19.158108
51.352398	-14.118803
31.400932	35.27275
28.837849	-42.955406
29.456429	-5.504814
29.861902	3.788283
29.229683	23.483587
32.93461	-19.228662
11.923343	-23.349823
-3.925129	-17.426567
43.355396	-2.0459707
47.61408	-4.733635
7.8208003	-33.081356
29.33966	-39.391247
23.330404	-15.329333
36.29557	-36.440025
21.691732	-20.89673
36.697662	0.8837031
42.676815	-27.970938
42.820717	1.727142
23.929432	-44.985435
31.868362	-15.591255
16.592869	33.23368
35.337105	5.039376
36.00525	-8.267723
17.78855	5.34723
-11.439495	7.87167
25.309856	-45.360794
37.38386	-15.750449
15.720731	-51.806892
-59.47722	2.2905962
29.475742	32.654793
46.15578	23.102467
46.023888	-9.805447
8.765209	-45.732582
59.269245	-8.912981
36.979427	21.968548
47.283375	-13.454375
-53.96815	-2.564126
50.748577	2.2887034
5.6314373	-10.300475
52.40513	-13.680379
43.211987	31.961891
25.570625	-5.4267993
7.082321	-38.163277
25.319967	32.54867
29.970245	-46.77518
60.73743	-5.839631
29.534601	23.909883
13.812731	-31.252174
31.871853	26.727856
7.7489862	-31.647196
32.138283	-12.946808
42.15985	-12.430837
-38.385128	16.722198
33.072083	-0.9087992
41.58641	27.709858
10.218648	2.540119
55.84135	-1.2373205
30.725002	36.597557
3.5543237	-20.793661
-8.968867	-16.937122
14.767108	-46.90225
21.874454	-18.578373
29.321983	-42.680916
58.822426	6.0191126
11.378119	-38.568874
38.469322	23.550543
7.594938	-3.7721663
42.495193	-22.693699
36.060287	31.063871
9.704727	-20.938019
32.721615	29.617563
26.306696	23.482601
63.338028	-8.014946
52.523235	-2.5199304
59.967342	-10.153
63.32108	-14.037403
6.0032597	20.228739
-0.4145431	-16.757597
32.089573	-42.03492
42.453472	22.24155
34.476776	0.63143027
-3.4651887	-48.83342
22.363201	-13.299172
37.643173	-14.868742
30.074593	-17.911957
31.933052	6.721764
4.431017	-49.124344
7.57453	-3.7544396
37.774498	36.587498
6.7469115	22.492397
3.2347345	-6.9162545
23.647406	28.3896
18.215504	-19.454468
25.477873	6.3330474
27.876226	2.3707905
63.61663	-13.6409235
38.47858	34.20259
10.589049	18.765812
21.149483	-38.17046
29.489738	-7.5684175
27.768063	28.022875
36.83086	25.493544
-0.8271342	-49.22071
24.726095	-15.031951
7.1551247	-27.746944
-0.25787336	-45.57743
13.150493	6.016394
37.435497	-14.549944
50.781513	-19.45659
28.036242	31.424225
27.941765	3.8723128
21.61785	-15.365596
23.953833	0.026601706
34.686264	-3.2592325
-0.6218481	32.43652
37.02152	-19.141588
34.915516	-7.952781
9.186802	-27.251242
42.3901	22.211744
43.03811	-4.6763306
36.101944	27.504688
-8.210481	-20.267393
-6.453671	-32.562004
28.1865	-15.332424
44.565163	-25.378517
48.000404	-0.8304946
18.330902	10.73908
28.177084	35.836067
-41.678143	41.790375
-5.7782674	-49.187256
57.382656	-11.909461
59.936615	-11.002615
51.248184	-0.84340465
5.3876967	-15.070293
50.229053	-21.010878
8.675775	-18.631842
14.412162	-12.035187
12.472781	-6.85882
25.04928	-33.893475
-16.593594	-0.6409299
47.459095	-19.639757
23.919003	0.15643823
0.5257281	15.462667
60.69277	-16.883001
-6.070849	-31.160423
48.221428	-23.93752
-4.347092	-24.933897
31.056023	28.10386
12.483324	24.618849
24.960007	26.745064
26.542944	-22.895103
38.209297	-17.385042
21.282421	22.038786
0.54453087	-22.828598
52.61752	1.4857996
-6.1476808	-31.298069
25.863146	-10.499101
33.36329	-23.686848
51.047028	-21.156004
51.76545	-10.244916
25.9904	21.48236
4.8145003	-15.360667
26.867287	-2.148689
-40.812695	42.79648
30.817747	-14.523993
-1.7536312	-27.991339
17.169403	6.951848
39.24353	-15.968887
34.363113	-6.7887716
39.115345	-21.21325
23.268286	-19.682007
19.460306	16.392557
35.259773	25.467999
13.868672	-30.74044
-3.1641014	-46.8605
43.010883	-10.036385
43.44547	-18.143612
34.57324	21.92396
28.267778	-36.454945
62.1677	-8.161806
59.20868	-1.7518471
21.414145	24.04631
-2.2756107	-34.120354
18.775675	-30.780437
32.0016	-43.54175
36.058483	-35.84719
17.798325	-32.499702
-37.04573	42.25278
18.57862	-23.216185
28.32003	35.03658
2.1549795	-26.093924
19.952225	-16.44894
28.156353	7.7229843
19.307802	1.8260199
18.749372	35.615753
48.303925	-20.240776
58.705635	10.813131
37.027023	-17.209675
42.77527	23.407356
34.86412	19.402908
38.946056	-16.470835
40.472134	13.933508
34.740173	34.524216
44.133114	-21.859798
50.021538	-9.378686
19.307913	1.8524799
22.78487	-8.73727
36.233013	33.295353
32.41892	1.2564703
15.234355	-19.31893
14.855278	0.19252211
34.81444	9.255263
16.52993	38.102516
-8.3397	-20.219658
4.7944717	-29.824577
38.785122	-5.7532315
35.316986	-23.624758
45.299877	22.220682
30.313828	-34.407932
-2.2616708	-29.552673
34.97059	8.6701355
4.9804325	-36.37533
12.391824	-31.135359
55.0757	5.94537
9.548274	-41.201748
21.265284	21.743368
38.608032	25.825232
15.882057	36.861027
19.917091	-27.016653
-27.224249	-37.974705
35.561707	-41.6578
19.116724	22.238432
28.862892	11.926879
1.8555386	-29.78331
14.791057	31.6725
46.86977	6.587615
-4.3132496	-41.72235
11.834705	15.6607685
-4.7761745	-16.94648
15.190018	29.176657
28.366608	6.191485
11.802453	2.5779593
34.09332	29.190586
37.44765	36.92486
28.63334	-10.213086
37.815063	3.0490584
-9.56559	-34.48453
40.794792	29.648312
9.001765	-4.8801494
12.779401	-2.9399073
17.294588	30.086115
34.927307	21.715353
25.728945	-5.849593
32.28627	-22.002787
13.530399	-16.693066
27.820135	19.834852
6.3615127	-41.199993
55.62938	2.6553946
58.017296	-8.106264
39.095272	30.690218
60.41725	0.43410137
32.22237	3.4524875
0.6063486	-39.23407
57.1164	-17.827253
6.5411882	23.093159
39.801746	13.985952
11.932561	-14.906087
43.729805	20.631598
17.852274	-29.550724
12.69347	44.395985
26.00765	8.690342
35.76647	-15.920952
27.572659	0.48501125
29.919632	-46.989334
36.81001	20.044907
28.827656	-39.24568
16.935602	20.810331
1.9190563	-31.909521
21.171291	-38.159134
39.298298	-14.232986
-0.5740322	-37.581577
1.7628306	-10.515006
37.59711	17.296509
29.827639	-19.936394
54.971386	-2.0189328
-2.3885868	39.12489
-5.461027	-28.699165
12.672763	-17.223787
30.446537	-26.96736
28.846464	12.124221
10.905346	-18.803587
23.73891	5.7825494
28.25568	-6.773274
32.935368	32.46659
-13.587699	-18.641184
-36.8234	43.397537
16.30174	-8.773811
23.56392	12.800594
19.5643	17.443596
5.9864144	-41.641678
17.764301	-29.425087
-1.2634406	-19.713755
27.962412	29.010906
61.025715	-6.9428625
-33.757584	44.699577
57.602722	-4.8059025
34.278526	-3.1111069
14.419894	18.12302
-3.773212	-18.256018
11.46636	-8.815109
50.778004	-9.583871
-2.7315574	-48.556698
12.1065235	35.839233
10.914878	-51.824715
12.594057	-17.269773
22.048805	15.600357
24.678366	19.52734
7.883917	-26.761808
17.837431	12.032241
22.181936	-13.888012
30.585596	31.92189
23.061382	-9.473942
5.5623865	-19.994263
19.92224	13.5256
24.90675	-14.604546
11.3487425	-31.9388
2.9339411	-44.947166
17.871902	34.88081
37.420612	-4.6676455
4.7850547	-16.434391
0.79035085	-36.583614
39.821896	-11.988706
-1.127601	-32.22707
28.100836	-40.413395
9.938286	-20.401037
27.4195	16.292349
25.685442	14.414617
20.265839	-17.909704
-40.898884	30.115559
26.405376	12.330224
2.03462	-19.231392
18.953922	7.4367967
33.379086	-42.41121
13.474747	51.98961
39.11406	-21.212805
27.102806	13.766693
49.810112	-12.891348
18.552572	6.8484297
39.026104	27.208416
22.388184	40.724735
8.286906	32.43448
13.229571	0.53227717
24.352211	-15.401556
27.766268	-12.670665
51.7767	-11.12317
29.094296	20.248909
21.241503	-6.8627014
-38.802887	42.046684
25.497383	18.07573
-18.797983	-6.9173284
62.663162	-8.152272
14.705585	-49.06869
12.404131	34.388275
46.166145	-11.732172
9.42163	2.1118112
2.8454776	-30.47247
14.959463	-28.792942
22.47126	-3.8604414
22.757648	-25.487894
42.858616	1.696363
-4.847396	-50.268528
9.59591	-10.551664
23.11803	20.758148
54.75533	-6.0142045
22.453758	3.2943013
49.321636	-8.528831
20.769712	-29.265825
27.299818	-17.759243
16.945618	-8.129423
19.43385	6.368923
7.2781963	-6.8399854
23.479492	14.3911915
25.422132	16.126297
62.000134	-14.451545
39.021744	30.662395
28.237795	4.205015
42.84975	-23.217806
33.51249	-16.554882
41.085564	30.716404
38.61231	23.46219
8.598378	-8.746847
61.41398	-15.698116
25.296429	-45.351776
52.529976	-2.885356
29.835205	20.213427
43.014034	-10.026204
-5.8396177	-44.622833
35.76404	31.642935
-4.226731	-14.20984
42.423714	28.087622
17.050114	-46.901615
7.296415	-37.222965
56.084198	9.934178
-34.604794	40.7712
14.981187	-28.843782
26.575314	-2.568206
13.985295	-44.54584
49.151417	8.748483
38.566944	-10.273483
18.5463	-26.090961
15.250303	-20.983097
30.273235	-10.831812
10.9767	-46.502804
19.542538	-26.507948
63.87806	-7.1016483
23.8698	14.305043
47.335625	-3.4574986
57.69746	5.3985395
10.126194	12.713228
34.433994	30.823109
46.43063	23.473354
23.428896	6.99606
21.785173	15.652768
18.962812	-38.127766
19.259504	-25.215912
11.031209	-14.187543
-1.2671477	-31.149076
51.749702	-26.223368
4.034758	-30.138645
11.754915	-21.745838
3.147685	-28.516048
49.834488	-19.749968
59.22521	-1.724182
53.69247	6.479195
6.1423464	7.2236743
11.187323	6.409268
43.90867	33.050346
13.893347	19.010965
40.262657	19.748556
29.33269	28.14465
17.180794	-49.91618
12.407282	-26.281836
19.738634	-32.528805
27.536257	32.156273
28.123966	-6.523009
28.453926	-12.384966
-0.292834	-49.209984
27.747498	-7.6815166
-41.958385	40.406013
13.515699	34.660675
15.913177	33.95373
45.080795	14.040006
32.830723	-17.214214
9.39347	-47.69535
35.02847	-7.9015503
63.489002	-17.74657
24.959597	30.07116
47.47117	-0.697626
24.552944	-10.249531
21.783487	43.193836
-2.7290263	-37.615055
32.011925	33.689987
4.2078614	45.16455
18.557053	-27.547817
43.981346	6.582101
20.365889	-20.133518
-40.203163	41.29968
40.064075	0.10072288
14.307692	34.772663
34.10317	-41.720314
46.247112	6.8512316
47.631104	-4.7947946
21.6477	40.387867
48.18257	-14.672867
30.957474	16.981249
43.563107	32.410015
32.017406	6.746469
-53.814053	0.86403126
50.01088	-24.38132
42.40299	30.91244
5.5966234	8.871316
45.117863	27.926086
20.531038	-5.371525
13.502376	10.09447
23.398104	-18.348518
-15.692648	45.832836
2.7430487	-10.658411
-0.16651426	-16.60375
41.49874	-1.84954
24.904753	-28.412893
-2.1394334	-18.062254
-1.8168507	19.946705
10.89038	37.80026
-1.7971561	-49.099483
9.692761	-28.636452
22.944576	22.206263
40.872616	34.32513
52.683956	-21.4483
42.74695	23.04976
12.884909	32.565594
9.641532	-26.715336
2.1357415	-32.7172
29.26973	17.328829
3.155855	-4.99098
15.132253	1.5004584
57.679737	9.164061
33.776524	27.62834
20.507864	-26.583654
34.766823	-33.935432
30.584171	-5.491835
29.454466	18.693691
12.616636	-37.91404
-5.0405207	-49.403538
-10.751804	-31.174541
32.731556	-19.561968
24.330374	-42.035545
35.870872	27.601965
52.467255	-21.05598
37.78291	17.5258
29.213999	-4.6080527
42.17907	19.97842
1.058908	-49.315903
26.668327	18.281673
22.428762	14.050856
18.818565	5.534385
14.102704	-48.944065
5.733022	-10.331195
22.884703	0.5577418
57.554703	-10.917606
35.564205	-23.179953
31.737247	-13.049841
29.08034	-12.235955
31.012135	35.29092
19.94245	8.033151
32.70257	35.449158
22.14857	19.566578
13.382422	-47.676247
27.190937	-38.222313
61.67662	-4.285724
1.902075	-20.152122
-50.9217	15.564249
21.296185	40.11197
-8.144101	-48.159286
-1.5690366	-19.210665
47.96197	6.378592
51.146225	-24.937674
-58.591385	1.3306841
9.392664	4.675641
-6.3185024	3.3676383
9.93981	-47.246124
52.216667	-24.119043
33.81286	-14.660206
35.166782	8.221142
13.928576	-44.65352
38.764664	4.0817304
60.798576	2.764019
36.41781	-1.6153182
20.040977	34.571846
44.001865	-15.316532
43.564896	-6.8007727
28.453178	-15.379148
64.16689	-16.732315
-6.570773	-29.330343
31.810404	24.363369
37.392056	-35.382145
10.623967	4.4339995
11.459311	-3.182143
18.683514	10.581388
20.724268	-16.30553
-26.967232	-19.280647
18.683538	5.405244
11.328676	-34.591286
30.793007	28.37487
9.802994	-28.8137
12.543676	-34.034527
-15.854778	40.10502
-22.296812	40.936066
1.9550803	-45.160553
52.228027	5.010288
33.371334	-6.5427933
38.209198	33.263325
8.707089	28.479914
32.24695	33.0539
6.431345	-14.652676
30.23427	2.0571656
31.586527	16.328415
51.36369	3.5473857
56.04086	-12.217634
30.442026	33.5081
52.515335	-14.928693
54.915737	1.9038197
-0.47630635	-45.67045
8.599023	4.387388
56.548447	-9.176182
-53.357605	1.6814381
2.3129213	-33.250263
14.452552	-2.2752373
12.471787	-6.885051
12.697357	9.934229
55.167725	-12.79757
54.91185	-9.239346
13.380847	-9.301422
-12.543526	7.673788
22.478949	-10.637829
28.938622	33.58517
32.05508	13.15735
25.428263	6.3021326
0.9247614	-36.362312
3.4693544	-8.43638
14.770969	17.88394
34.32178	-17.338968
46.683537	-12.37645
10.487733	-34.33268
19.376251	-28.489712
23.432972	-9.847593
31.804342	22.660286
-0.09992631	-38.73464
34.66611	-15.571865
12.265169	-8.980149
29.398476	14.779074
36.38999	-14.821858
16.492552	38.009933
3.7351642	-44.6388
54.739506	-10.587236
25.25531	-1.133879
27.05126	-40.830757
29.143513	25.627338
59.556786	-13.850112
57.668953	-11.51738
54.41569	1.4506086
-3.7556152	-21.39297
4.512849	-49.216972
23.870794	23.904604
23.299326	-16.343903
36.320114	-13.064034
50.829536	6.0013814
49.014877	8.6566925
11.714207	34.52814
-14.817425	-5.9056444
57.266247	-13.679086
17.131798	-47.31232
29.956457	29.367483
61.579613	-8.470264
57.869312	-13.262696
18.440182	-27.692585
-2.1993134	-34.905693
45.05494	27.935167
-8.040318	-14.187039
23.264	29.555815
43.577393	-5.8284264
23.285034	24.489288
19.13889	-37.680073
12.351762	-47.472282
36.705685	-22.680233
25.148697	-13.89493
16.20013	31.047188
21.889622	6.4455647
33.98237	1.144662
24.49627	-28.231325
23.14617	26.007254
35.63187	27.179327
26.587923	-22.923042
1.8619977	-40.188404
14.662682	16.301163
13.178887	33.711777
22.770132	16.431824
52.422943	5.752775
19.123093	-13.484197
2.4847214	-34.213882
15.196694	35.30614
12.834403	-34.099396
31.862888	18.304085
14.872175	-50.846077
4.753757	-12.930859
21.200382	-29.820066
34.73152	-35.797344
12.144722	2.102475
7.0588536	-22.664095
9.480756	-47.662624
14.345445	15.318785
54.427635	-24.827105
35.555664	-35.530975
9.756561	-9.142838
35.331566	20.716211
12.08346	31.86075
61.132	-12.852939
57.28339	3.9808567
42.008526	-22.563381
-1.7819657	-37.319183
31.24223	30.00624
17.415487	-7.6019683
36.195488	31.578157
38.120056	-13.72539
30.545301	-45.46311
22.347507	20.007362
0.51688063	5.087006
41.847992	-11.058319
9.561033	-41.166718
21.571264	-33.716194
56.082882	-6.3577633
33.80497	32.712147
-24.108917	-31.085371
21.800615	-21.562323
31.719925	16.055727
20.570127	-29.873264
52.36674	-23.349205
29.880327	24.895704
15.419072	11.00264
11.391114	12.828646
21.575272	-2.5814042
26.424524	2.1780148
22.170952	-4.386499
52.971966	-13.1904745
40.795692	13.904218
14.609496	-21.99592
31.787415	17.921185
57.537487	1.5484716
18.463463	-1.4816443
-38.676895	42.43234
21.74404	21.04977
19.1257	-13.6595335
32.812622	33.67333
16.954304	-33.906178
38.851078	35.810658
55.744095	-10.423792
36.450222	-1.5404756
19.346062	-22.535748
-37.8341	43.72918
64.31259	-16.580341
29.69174	-20.146708
5.4825993	6.6906524
25.347492	33.098213
39.685703	-15.301383
59.388412	-7.5823298
7.7055216	7.584407
23.393957	17.646997
26.272219	29.446333
30.27071	-34.43837
16.014288	35.10295
12.172064	-38.02063
29.466936	29.04858
47.87567	4.1255193
14.903283	2.5796309
25.073505	20.760157
7.9443636	26.699394
58.014034	8.717068
51.392677	-25.444988
-46.33407	13.367856
-36.40249	44.199345
24.22048	23.19677
6.4266276	-10.524471
-2.3396602	-10.608665
1.240998	-0.24521449
46.37429	-6.5811434
-3.9157977	-29.123236
17.083014	-49.621216
8.0859375	-36.29561
-10.624516	-23.057627
12.410916	-26.283413
58.7891	10.950846
21.598478	-26.350582
2.8923292	-22.07867
35.522873	28.26704
24.545404	-28.238531
5.126231	-5.0568185
4.734377	44.57273
20.797434	-6.5485353
-8.380385	-48.793476
3.9621785	-36.406013
31.337523	31.632898
19.200428	-11.830233
9.33067	-27.884357
45.87403	-9.22952
51.25778	5.770784
20.043722	-18.681028
2.7419963	-21.732292
15.508736	-21.612751
-40.392223	44.30228
31.987888	23.983063
34.503616	22.030487
4.6180997	-20.233791
25.314579	-34.18414
62.34875	-10.736252
41.734142	29.984869
40.080647	-17.344318
35.42359	-41.619152
55.456818	7.598543
38.190258	33.54329
11.938197	-22.821781
23.009579	-23.808708
17.959324	-17.671886
19.583637	16.637592
36.67786	0.8856308
42.693203	-28.063412
-4.2899523	3.985026
21.547436	4.93229
56.826557	4.8513374
52.720863	-10.966127
30.282324	-7.696623
17.976387	7.750509
18.426897	-18.048426
4.1476254	-17.51828
23.798927	-33.40506
48.181145	-29.005184
5.286869	-42.325066
-46.811443	17.798267
8.635119	-16.246946
40.97653	-7.462318
37.352592	-4.6810865
29.283318	-1.981827
29.784487	-26.77167
33.573997	-39.094986
-41.022514	44.914597
54.799316	5.14058
16.75095	-1.7954226
-38.416454	4.843218
60.930027	-9.310519
5.9240656	-35.004047
21.559576	-27.416033
29.719461	6.4617643
57.014847	-4.1629767
33.264076	-35.725418
21.177917	-5.591792
4.1629014	-26.212269
-4.2753577	-24.513882
30.866936	1.7942821
49.733246	-20.337975
20.439314	-22.311108
25.93192	23.338625
20.7307	-32.416965
20.379923	20.097328
15.810728	10.13935
5.111613	-26.09403
4.981262	-15.379634
56.42058	9.160377
44.68794	-15.37275
49.73914	-22.46281
60.31311	-6.5675683
51.947487	-8.964261
43.20212	-29.645231
35.034065	-11.420109
56.45232	-9.0918045
1.3597264	-22.1844
60.69967	1.6596346
-3.2005913	-46.77893
32.700317	35.033615
-0.81959295	-17.006672
20.51471	-15.595441
17.569849	-32.574017
10.249138	-9.337128
38.569992	27.724545
6.57945	-23.178873
34.58321	-4.7187133
40.59312	29.839401
14.845314	-50.47006
-8.262079	3.7405057
11.837929	-14.813565
35.260155	-23.488703
27.946869	0.18635897
44.80892	20.959518
51.55565	-0.34445846
-13.813325	-28.602001
52.15927	1.2652181
52.782936	-19.453192
58.236164	-5.323195
21.20949	-31.631466
38.66424	-5.7156534
48.105865	-0.7378088
40.470245	-15.480632
15.451631	-47.8672
61.962307	-10.772763
44.278942	6.588748
-2.5173502	-29.314425
20.244741	-18.868736
13.1429825	-45.244534
31.183708	30.023376
56.18462	-14.461191
13.472884	51.99181
59.478046	-12.582078
18.386469	-13.927273
-22.065025	26.648855
24.279097	3.426256
-1.1371921	-29.505735
-8.05976	-38.827045
36.94911	20.678097
9.775197	-20.168074
18.224874	35.328728
3.5176752	28.616875
23.599375	15.661078
31.83093	-43.8131
40.78166	34.36983
48.339092	-7.0409017
-4.476076	-26.23609
32.612465	29.666489
28.444492	13.139495
42.766376	-2.8509474
32.259064	-11.435567
18.604155	16.086536
5.2093687	10.309683
4.1747274	-2.4721334
20.68493	-24.842869
65.22425	-16.551332
59.724277	-8.2641535
-0.12402421	-11.511252
7.345735	-26.802164
66.415825	-16.025785
53.185043	-8.666042
10.678721	-46.90238
30.784008	-41.60984
10.194567	12.742633
45.04932	14.045162
38.249783	20.459955
55.487293	0.37129456
21.461718	6.440065
54.47579	-5.3413496
18.646029	-38.57888
27.00396	-38.14053
60.8558	2.6290958
32.005703	-3.8408487
33.6705	-39.1791
5.9368057	-29.567307
23.201614	-3.77209
11.298506	-3.2161176
-20.088915	22.808119
30.617434	32.705765
5.9767437	-35.05256
-0.41911268	-2.896098
30.108961	-17.71743
4.3903127	-5.085206
47.688557	-9.325868
8.477236	-15.831016
30.000637	12.702211
38.52297	10.035245
39.61765	-12.1175375
41.27487	-14.057594
32.67985	-10.610573
55.953987	0.072468095
-54.07929	2.2436705
29.491041	30.533117
29.173605	25.501696
25.111855	25.936325
42.794052	-3.3741422
50.576714	-17.372086
-54.30654	-3.3118525
31.016687	-37.435787
8.817881	-13.152977
35.10605	-18.05422
33.20794	26.869207
26.870079	12.295698
5.0884438	-49.696606
27.829073	5.596862
24.722778	21.141685
42.775913	19.826075
32.220024	-20.374048
16.307415	-34.628654
12.954053	31.310307
57.681126	-10.185252
20.272688	-30.818733
64.55719	-12.568957
17.069914	-47.297672
-1.3911514	-27.671608
15.317977	11.029078
42.454323	-17.83176
7.9023056	17.164536
-7.455654	-14.887371
-41.079853	5.4975
33.152637	25.866692
23.535336	-18.178528
22.19705	-22.092392
49.147278	-24.675606
14.645144	31.719915
59.595444	-12.871252
22.570019	6.235671
13.145836	5.9792223
-46.149155	13.947869
19.831545	-23.179892
35.25668	-18.203724
17.542723	35.54366
58.984894	-3.4133759
-8.544147	-46.764084
23.608662	17.73677
56.67519	5.3195467
22.09241	-17.562897
7.3114986	-6.868952
1.6399218	-39.94445
1.3471289	5.105109
-1.1335586	-32.08375
54.993797	7.050781
36.107014	29.853867
9.525269	-25.592733
4.8789306	2.1010344
22.866323	29.74969


==> data-files/4TSNE/real_ldm_200_data.txt <==
5.2228174	-45.57665
17.598038	27.121931
30.540989	16.991688
2.98526	-4.7579412
13.837133	-43.356583
33.684845	27.116682
4.208855	-37.604767
45.674686	10.851342
14.571009	-46.17484
40.422707	26.590088
27.419798	-25.29971
21.105566	-23.831451
8.274104	-34.641933
32.1491	-27.264486
25.919031	8.183495
-3.8992376	-12.468514
48.52415	-12.561949
25.805458	3.862927
26.758005	21.735142
36.246067	22.261751
28.375614	-13.581312
35.226055	41.69611
29.042706	-8.107351
47.373306	-28.254457
54.29281	-10.280006
41.533676	-13.868739
39.63825	30.076357
33.97234	-26.703735
9.521166	-9.897963
47.71303	-16.706732
40.75518	-25.908953
11.898089	-11.301594
-0.7547053	-19.730677
38.670166	29.092657
37.254597	-30.199654
28.675886	27.847363
7.719516	-21.411268
13.681023	-42.922596
6.3142095	-55.52687
39.545055	-10.118992
21.977556	29.717167
55.74773	6.1995664
2.5971198	-39.88368
45.555042	15.856742
11.112045	4.0918264
14.548792	-25.374046
35.256454	-4.087655
46.194336	10.06889
1.0931113	-49.810104
22.644537	-19.845207
30.60897	24.630373
44.32856	-18.337587
37.488693	25.838243
57.257847	10.090425
8.066248	-35.04766
30.078733	18.859852
10.803663	-39.333412
36.94757	31.441694
36.209793	-24.555208
41.833416	-34.405052
-21.29812	35.937492
49.45936	-23.577961
-0.57955277	-46.559254
7.729018	1.4805254
48.848583	15.459061
15.827453	-46.690365
19.419428	0.78992194
34.649487	33.50645
26.045414	32.27985
28.025064	-10.245642
40.43325	26.035568
23.194195	42.342243
25.967428	26.133095
3.2957816	-42.411922
34.43237	0.5088258
43.94342	-10.586935
9.943882	-48.297916
30.448374	7.6639757
9.038537	-43.80541
7.421938	-49.935272
59.516987	7.202036
-11.294341	9.468653
55.2783	8.177816
-60.53385	2.378073
14.493689	-7.0459676
17.087034	-1.7501453
41.247795	21.880344
1.5959406	-56.021942
48.46932	-26.377104
11.909545	35.13946
27.158354	-14.932807
38.111088	-29.559856
34.82236	-22.29693
54.390453	-16.92873
17.647911	30.901857
34.42983	0.55162436
9.102113	-51.490334
-13.563279	-41.074223
36.067875	-1.4153781
15.469068	-40.20067
25.380882	-10.988437
16.933796	-19.040928
22.588526	-22.77677
-60.16036	3.0134916
4.8014727	-49.66128
5.818349	-14.779282
40.161537	5.016688
28.932848	-24.200869
8.20213	-39.44855
-3.4036922	-44.448868
14.599325	34.87933
29.604204	-14.074492
38.53526	33.66843
13.048282	30.595667
8.703713	-3.5661178
38.010574	-29.397638
49.699875	-3.5424838
18.319998	-45.88889
20.98893	-21.953169
26.192177	-13.261144
18.24919	-14.567308
44.727234	-23.653477
10.526677	-6.331978
34.400787	-32.434074
39.933414	-24.925339
40.06956	35.783157
1.543605	-56.060852
49.652187	-10.360799
7.279801	-46.93141
7.3201613	7.4130254
16.851307	14.1476755
38.111954	-15.936559
52.92786	-7.315077
7.161596	23.67467
9.1641865	-17.006031
16.165308	-43.473717
5.6673946	-5.9481626
10.16319	35.97492
53.3085	2.3036475
54.783375	8.933633
-56.756298	1.7236999
24.263514	0.36672282
47.89397	-4.5233603
32.476425	5.811827
36.907238	2.9329386
19.628933	-5.4203067
39.2047	18.17152
-33.029415	-9.252526
38.00941	-2.958896
18.442997	-15.124251
5.393581	-40.85094
39.09655	2.533925
16.482378	12.739314
48.553204	-0.5787793
15.692776	6.441593
8.927872	-41.649956
-20.466467	-31.678429
14.908964	-39.09186
49.361248	-21.128483
36.488903	-31.414957
21.099249	-37.772415
17.930735	3.8694782
10.915849	17.266924
16.516054	12.930572
25.64724	-19.246805
15.212069	35.913586
47.140766	-4.300575
53.192314	-0.98447657
16.657772	-37.092896
23.552624	0.05843471
21.747492	-16.33072
4.312125	-6.010309
34.841198	-25.11172
18.762724	8.979015
10.18338	-14.153316
37.35421	-32.48058
40.802795	-23.85175
40.020027	-37.73856
30.299524	-10.315496
-9.583512	-41.756874
18.661911	-47.366253
30.18948	18.788288
35.10852	7.3706923
36.52096	-10.314404
55.091957	-4.2993226
2.5360565	-36.229687
33.249584	22.421192
58.437386	7.71981
53.4821	13.172599
20.403479	-39.55669
22.185686	14.976599
29.816288	14.649774
40.272804	22.955305
34.929314	41.260742
31.958649	16.709637
2.8205264	-7.9906564
27.543617	-5.162481
15.510923	-43.50598
15.945931	43.928932
25.383436	-7.387019
17.059158	-22.074413
22.205248	-29.80518
5.3892035	-29.35806
39.175934	-1.5822086
-7.9914947	11.707039
35.671593	-30.62354
1.2575902	-54.856686
3.9930983	-37.73356
36.510098	-32.69268
-11.131497	-48.6471
3.0325754	-45.333042
-60.42147	-4.837888
51.635124	-1.5130725
22.102625	-29.53872
27.380026	-18.273825
10.922801	-49.638947
50.425552	-27.517763
-0.6738583	-15.690817
28.575647	-17.244951
46.963177	4.1548886
6.0003757	-26.409883
6.94183	7.356035
24.648676	10.1793995
44.448833	-28.700508
31.99829	-36.969135
5.29211	-56.10751
31.50125	36.368923
18.149729	10.422609
47.57984	4.111134
24.423784	20.250315
29.34373	19.54395
53.10124	18.18355
21.897705	25.65817
20.913568	-37.374134
5.9849405	-46.567287
4.8203096	-26.966085
32.628628	12.1479
18.195314	16.5616
44.3601	23.059345
-4.9247622	-29.691275
13.359182	-28.670502
22.110289	10.683393
1.0049417	-25.103863
29.520624	3.2858925
23.259932	12.995397
-10.929073	-6.866112
-4.6269746	-12.26626
5.419844	-18.59363
18.533377	-22.543247
7.942627	-0.522814
8.376748	-45.047974
8.856128	-51.096024
16.833004	-26.990253
20.074883	-43.90005
-12.3096485	36.461395
2.3934762	-46.860798
27.120853	1.14081
43.26518	-6.5419
7.254978	-30.676956
2.4586363	-36.66569
22.82381	-19.488111
5.0397434	31.438215
31.860952	-2.865741
15.222921	-35.193
17.545809	23.476948
-54.300266	8.4284315
54.77549	5.344276
1.4125906	-44.713333
12.199741	21.252838
20.752897	-25.320992
20.217043	19.95805
44.354305	2.8104417
-14.1703205	-41.10436
-10.441513	-47.84445
29.62813	-2.7981465
3.0590951	-56.944046
32.53786	13.826273
16.449366	-18.13413
39.299866	-18.658224
35.872894	-28.999247
24.890085	-22.34238
37.41987	26.018486
2.4056282	-38.671093
35.772892	22.833662
13.462609	-22.900562
19.425982	14.486266
40.157856	5.0101094
39.73064	-31.30045
21.67249	18.469439
13.231801	-3.899599
-0.9763119	-40.656578
36.305264	-20.848442
44.10079	5.90697
4.6586437	-24.84047
16.820406	10.584069
31.969852	-1.6201034
42.754154	1.8632166
13.320321	-28.778877
37.66858	6.1099977
14.645612	-18.956997
27.794203	-23.13059
11.666753	-45.82572
5.2922907	16.331745
4.556461	-8.685833
28.399769	4.599529
18.980267	-30.20271
-8.307815	-41.989693
17.348536	24.090029
32.562176	13.572631
27.60387	25.022074
10.048405	-37.60676
57.650566	9.403541
6.968739	-8.646633
51.563755	10.097403
44.843426	-23.255085
10.357477	-24.063885
-2.8058887	-12.352391
17.919542	-5.2590528
52.155594	-1.1778028
12.616979	34.183918
0.036553357	-29.380663
21.460627	36.615147
31.993334	-1.4868929
20.792116	-31.502615
17.693144	-35.038704
38.815178	34.926846
10.470673	-16.972538
27.07993	-14.406502
12.813372	-43.35613
26.971764	-17.737926
38.392296	-13.878138
20.367609	-28.732655
29.625467	-14.315332
29.381714	20.948717
15.957956	28.399626
4.3081613	-29.34573
44.05957	-26.799723
23.234777	0.9779823
22.466879	19.700834
40.72625	-33.173855
20.840744	12.624764
35.458935	24.220354
30.978289	7.2250414
15.501137	-32.68735
16.64215	-31.075514
24.50149	-9.645212
2.3794186	-10.216538
12.195131	-27.24714
17.092411	1.2684473
11.405459	-13.809759
42.208973	23.217535
-39.733738	-36.2033
40.02166	-37.73787
15.116878	-30.035686
44.431084	8.78822
11.16664	-13.210976
5.1790094	-45.367462
-5.17268	-34.5436
-1.5682259	-23.351307
29.881454	-16.84706
29.38163	-13.668346
31.70146	-22.899914
54.599228	-1.279713
14.104445	-36.099873
33.326897	-15.910467
5.4611993	-7.7211027
23.467775	-35.568634
5.838033	14.838636
58.880783	7.483358
26.923777	30.190138
1.4707704	-29.785833
12.422307	-9.189246
7.7685137	1.7619555
22.635567	11.278792
28.178076	12.366502
31.043728	-19.336004
34.97509	10.327021
41.606888	-13.741167
9.584243	37.532
15.91485	-4.262959
19.23416	-37.252636
49.626312	7.9597526
15.421189	-13.742075
20.105211	-18.95907
33.816895	14.75557
33.368355	-21.434061
27.601837	6.0075703
11.045599	-12.565926
36.139236	-0.375641
18.63969	-31.73771
17.922188	-33.830116
-61.829327	1.9463238
1.3454713	-44.620617
20.701387	-22.4246
44.51889	-10.504551
34.442413	-28.33527
1.0061358	-47.000732
3.2525506	-42.39792
36.615673	-1.8033683
-12.702009	9.053907
38.700542	29.092152
-11.581118	9.358268
13.450241	-36.06403
36.510437	-10.320513
12.425777	33.36441
10.288745	-48.589996
-3.4143274	-9.091133
-0.8810818	-47.543304
28.349894	33.651066
27.5244	24.491808
-10.593915	11.77174
1.5995766	-6.235062
28.232534	12.385521
21.302198	-16.29871
24.825035	34.986862
21.468039	43.448116
41.948757	-31.651354
31.013252	11.748527
22.149956	7.678886
32.626156	-25.493324
23.396904	31.926971
32.179283	12.148253
60.058662	6.298265
18.652855	-31.123322
24.963207	4.5825386
23.798416	41.631676
-37.995	-29.0181
12.801596	-49.30315
6.684594	-55.15585
14.729932	-17.729362
20.878979	-31.468374
39.748688	7.1164465
31.549307	11.173986
29.611643	-1.7567599
20.073563	11.801252
45.79597	-2.537725
24.194792	11.019194
28.095913	8.43392
20.614809	6.132159
49.203873	-4.464364
53.58974	13.19549
53.984364	17.626915
10.435316	12.808383
5.0574403	-1.3526522
1.059913	-51.01012
9.421695	-24.53363
0.71720237	-58.837452
9.468322	-39.894966
29.198938	29.988207
40.951824	32.078636
34.49338	16.853575
17.761387	-45.336605
27.66024	-23.112127
32.145916	-23.431671
15.085531	34.77756
28.123926	-22.137226
5.034625	-4.981761
1.8595431	-28.45173
3.0213192	-26.894915
35.40243	44.431324
33.700043	-28.884487
21.588173	31.702374
40.104576	-24.983301
45.441536	21.977697
12.968644	45.94984
7.0397854	22.995481
24.581749	-17.777058
-38.74667	-22.14335
23.043709	17.375114
12.911941	-45.87055
-20.407753	-38.97852
30.897652	13.193601
30.539349	1.3301605
27.559958	-8.984878
1.7901733	-3.8788602
34.9775	-5.826728
2.0464363	-27.740416
42.94018	23.850037
30.13653	2.9889712
25.894054	3.7114072
-5.8071256	-35.068913
50.64466	12.898746
11.929754	-33.30548
1.052131	-50.347782
54.39975	-16.954584
13.042381	4.7125306
46.95132	-0.9426578
1.4256768	-48.58729
10.750685	14.720653
-3.42259	-48.61437
32.665024	-17.345291
13.720111	-10.923138
29.461529	-11.152637
11.624859	-1.2113038
13.728484	-3.9119067
17.132647	-2.0986102
50.096603	-13.769658
37.485027	12.03698
-2.7351623	-10.785101
-4.1790633	-23.767393
3.967509	-30.866604
13.547902	35.061344
39.770145	37.213898
22.306849	-39.14723
6.431254	-51.614857
45.069286	-4.748854
1.4323257	-55.169926
2.8384757	-25.185379
40.452225	35.07924
19.427092	15.296126
13.830487	-33.483845
43.0274	-3.4435143
-44.736507	10.702027
-9.160577	10.862571
6.8651333	-42.58997
33.202946	11.642295
37.106857	39.918617
27.653507	-26.804552
13.378239	-34.791607
34.184177	-18.594608
10.576869	36.080647
-12.943285	18.873278
31.975115	-27.709585
33.990593	28.194828
7.528033	-46.88645
45.74026	-4.9063425
-0.84143406	-40.1188
26.57837	-25.657532
3.245322	-58.492065
16.681639	33.857563
-0.9925246	-41.528076
18.80403	-32.33278
12.28825	-12.174133
26.512323	29.964201
35.519917	-4.0333333
18.265028	-15.963113
53.793148	3.3683133
32.586044	-36.27406
36.017056	-24.813202
32.631218	-23.782581
14.794063	-45.942432
12.484861	-14.422006
13.839814	-47.197178
-3.833784	-17.212702
25.224957	30.033022
33.523357	23.786104
-42.76145	8.634448
17.995617	1.8282042
15.970359	40.1927
-5.475611	-35.753983
8.728068	35.117764
-2.8290231	-9.754797
29.533306	4.465664
45.738796	-1.3702073
7.1645947	-21.116083
5.6975737	0.8270593
-46.66004	14.408023
22.251728	31.389122
44.300323	-1.4698771
35.85974	-26.684092
48.02364	3.9514217
24.791338	34.868774
19.901741	-45.27207
12.672971	23.348053
46.614357	-25.028692
8.116801	-28.312475
43.69939	12.005056
39.723682	-5.3804717
37.844967	-16.202793
9.900431	26.665094
15.422085	11.471944
5.498019	-34.60148
33.28527	41.245174
6.028951	-0.10201148
42.991783	-5.509132
8.84742	-17.295313
25.35722	-8.457412
0.5493225	23.320906
12.294311	-12.017907
26.919659	17.365587
9.663683	-41.495506
39.700993	37.4389
27.938543	17.473251
-12.65318	-12.05755
-5.0007815	-17.135199
15.144295	28.921469
55.39738	16.447865
40.50855	-22.899467
4.763416	-48.79097
2.4482641	-21.338749
12.293772	-45.339874
25.126049	0.5058155
22.888924	-25.13019
12.093095	-32.577206
9.246023	19.497433
52.409607	4.801267
13.9220915	-44.684845
25.21707	13.794187
12.446839	15.731247
13.001675	30.716776
6.0449986	1.7960525
56.38965	3.7451596
13.811657	4.088252
19.504148	15.825736
-32.345768	8.408266
19.610086	-5.3787084
14.443071	-9.393607
51.677246	4.576635
57.458218	2.327442
17.787582	-7.326469
-1.176473	-19.292295
26.628883	-16.600254
50.12679	23.64864
15.292719	-27.37784
16.8575	-18.904163
22.4343	19.993984
34.660618	-4.9544053
10.740168	-23.927124
34.40491	-27.68629
44.959053	15.52473
26.308712	16.836882
31.387907	14.737889
26.210587	-17.704311
6.5488625	-33.236614
20.480436	19.132853
35.675407	-27.796946
17.877903	-5.975983
17.224653	-29.435957
37.060318	-28.921837
5.8560123	-26.45834
16.570799	27.910278
56.486553	1.353039
19.781134	-15.56352
34.83421	25.048462
7.566061	-36.40555
53.108925	7.531851
53.546726	2.7568502
11.793419	15.973676
15.669947	-0.8396899
17.718613	30.990707
18.552279	-39.904716
28.442451	-12.644492
38.00084	-27.771925
56.849243	17.108973
21.505411	43.487446
1.1074121	-30.51084
-50.204884	-14.580698
52.487602	5.9592633
28.268353	32.95118
11.425727	-41.42485
57.78539	7.9456544
52.965343	5.7613373
30.759636	13.334421
22.38449	15.748007
-3.3678224	-48.588993
-6.4108124	-7.69279
14.753777	44.660503
39.65253	-6.340067
18.773018	-40.827217
39.387447	6.823612
24.709105	30.854977
33.82066	-36.31228
20.683315	3.4651191
5.5174475	-31.904528
13.5237	-16.284967
48.653343	-26.74777
37.23047	12.456121
16.805037	-39.303593
7.529686	-47.23818
49.389305	-21.171026
20.28837	21.713854
11.1838665	-22.520592
1.7405998	-28.75462
21.171406	-32.677124
55.25397	16.759977
21.538269	-11.563933
19.927954	16.68522
2.9969223	-27.279125
28.229622	17.63077
10.360116	-33.752907
27.431969	27.737064
26.257782	-0.8857134
33.36678	15.352654
34.889435	39.607456
8.505974	-0.5620011
43.46288	5.77798
21.679314	31.77565
11.112808	-21.223707
44.595634	-6.9947815
34.813366	40.47764
17.504086	-3.4989498
1.2562466	-36.905018
3.1254342	-24.416763
-60.340824	-0.028407898
50.534042	19.802952
43.538734	-10.699696
21.882586	17.749683
10.600759	-42.70923
28.043062	5.8816676
9.628216	-48.835945
39.275623	-30.104492
38.33611	24.609266
19.420813	-36.21493
-18.861935	-43.04557
36.850452	-36.504326
22.006338	25.65485
41.327442	13.870228
49.60933	5.9436994
11.373903	-46.47052
15.412022	18.320812
29.30064	-7.4850054
12.182031	-32.295258
33.90859	15.316854
44.27058	-2.8869815
7.0358205	-35.7358
5.6990542	-16.591267
12.515847	-18.170416
22.48812	-3.7775788
23.121313	-21.975807
31.561083	-18.954916
46.937904	9.596993
-11.766129	-49.246105
22.810247	7.9931602
10.792509	-33.63011
56.04902	12.648925
27.256214	-20.93974
5.7572155	-7.6806207
20.02672	-36.973778
21.64331	-11.442536
11.727317	-44.71111
28.234554	15.272248
8.452024	-52.622414
55.86964	2.7127256
46.712868	-25.152712
27.960127	-6.089955
4.4453273	-8.162269
9.821576	26.762383
36.485	-20.69079
9.923633	12.466819
44.74857	-17.99461
38.158764	-32.318222
55.64815	7.324028
19.308434	41.061043
22.545237	-33.934353
10.609293	-36.528286
31.504904	36.360462
3.5123868	-28.27703
25.232325	25.402258
11.819132	-40.58317
-53.996307	-11.387014
7.5368867	4.178123
17.463497	-36.136784
-16.537224	-2.224076
-9.151612	10.160454
45.743263	-1.8366449
12.210237	1.0871001
4.5855904	-9.472613
18.4072	-39.145752
36.44093	-3.897385
-36.76417	-7.780824
-36.237152	-9.104949
28.438913	2.628203
17.05123	9.662394
28.982029	30.257471
27.039701	23.349659
37.195244	14.557585
40.89761	32.06575
-7.8135405	11.820631
34.20625	11.386226
19.56623	2.1615703
8.195419	-46.697598
37.256474	12.336687
41.828693	-2.5395393
-5.2255335	-39.612396
32.92994	-16.142653
8.694863	35.093025
24.981508	19.077654
12.159701	-43.165276
21.810715	-13.083745
39.873158	36.280018
38.9237	-9.998402
56.38157	16.99937
26.216894	-9.929242
19.312412	2.1607962
22.089865	8.686882
3.281196	-5.642733
5.5721197	-33.960865
2.5262063	-36.106133
19.916704	-0.061991517
39.10056	17.781818
58.270752	4.8009496
1.8892523	-47.68203
37.444435	-33.68348
44.14891	23.289862
52.84849	16.055073
4.813897	-49.134804
26.292004	8.10884
25.182491	-6.171956
24.409132	-12.051902
-9.180742	-41.87908
47.43237	-28.32599
54.323887	-10.392321
-42.60216	12.694691
14.9697485	-15.894972
51.373318	18.640839
53.52216	-1.6327513
29.12273	-24.840694
9.466351	-12.891246
24.675241	-11.684532
21.829529	1.6779232
38.099518	16.81674
-9.237602	-20.665237
16.505913	25.080402
2.819188	-19.005241
33.27353	3.8994079
46.64861	-31.179737
44.172016	-26.747215
23.387638	-14.90451
41.931606	1.6630785
43.428864	26.45213
3.057648	-4.6820207
53.56784	18.76885
-48.848736	-10.474625
-48.4233	21.844711
56.755444	8.154227
24.99632	21.822643
34.488213	12.522896
18.698925	-24.258966
50.689438	10.246192
34.755913	38.207508
33.277584	-17.243727
29.935558	41.31713
15.233794	5.938045
22.790308	-24.650505
48.60761	-4.4661107
27.658955	-7.2203145
7.443207	-49.41877
35.395824	16.445404
20.250584	-35.399544
3.836078	-17.62972
30.747545	41.44446
23.724186	0.29839867
-10.100409	11.373789
44.477894	11.514621
48.192104	-2.6154113
56.974205	9.6027775
52.233753	0.1295996
55.012924	-11.973967
-0.43294728	-36.577484
56.38728	3.6827197
18.520065	2.81217
12.689788	22.306417
35.11876	7.223501
13.4414425	-47.04661
17.157156	-1.4496005
24.695026	-7.807884
31.62977	16.615583
17.377285	-4.128429
5.4329987	-44.72317
14.190034	4.069578
43.168396	-23.651648
2.3359647	-46.57023
27.13947	27.686878
-55.34178	5.1536713
29.625092	-2.6696467
32.05732	-36.611893
24.849663	-22.773138
4.250596	-56.76864
-53.342663	2.284707
28.43516	19.047892
10.8307495	17.139824
47.923428	-6.5487003
52.520893	10.102361
35.87032	15.683078
44.41679	-28.532316
7.150272	23.732635
38.52011	-31.590836
27.251123	31.476942
57.862457	4.7967725
30.379759	1.7076598
18.036139	10.145135
26.560814	-9.671912
24.368256	33.98998
10.526895	-42.789383
50.75342	2.6468844
-39.734993	-36.19982
53.891026	6.707008
21.327114	-10.047748
-18.419077	-5.635316
34.359463	-13.7439165
19.473335	10.285986
19.343943	24.333525
1.7847455	-38.73839
31.13078	7.17774
4.870569	-29.140717
28.43757	-21.136211
20.299177	-32.896717
39.995693	23.117462
6.3148465	-51.578613
-58.702843	-8.051815
16.423145	7.5167456
9.222319	-43.847343
14.298812	-29.339525
49.471027	-12.307361
37.721306	-24.610924
-9.72897	-42.824406
-40.478313	37.748455
27.149483	-0.34570542
32.749557	9.881488
9.742153	27.4759
56.274372	6.735086
-3.8885257	-13.933487
38.450718	34.604973
-57.290337	-0.093102515
54.23701	0.32485667
23.039803	31.518549
41.148724	24.40998
-37.98071	-29.01992
35.399986	44.333714
0.95789546	-39.113255
50.42244	16.612162
13.344602	-16.16493
49.04153	7.3323936
39.92172	7.5549264
33.34791	23.920084
12.687768	23.185484
43.222282	-21.94876
43.41222	26.35855
25.478664	9.452763
30.35154	-19.43835
42.780487	-5.48142
-5.29191	-20.147408
13.232259	-44.455715
24.963099	22.079971
39.01169	-6.9780297
34.52809	-22.41355
42.254036	-2.9338105
39.557888	-4.131967
33.190605	3.7704427
12.41593	-29.769484
26.821745	-38.76139
40.685028	-32.89944
38.973473	-33.69457
41.175907	-15.258834
49.922123	16.135164
12.872573	3.2337716
12.696235	-41.691917
7.4196625	-36.30505
14.909133	-38.58137
49.72472	-11.8470125
52.115807	-4.316535
10.849577	4.282336
33.25574	30.09593
32.788017	-3.6149025
33.13409	-30.968487
12.080399	-39.224476
12.390781	-27.624342
18.269518	31.522976
19.086786	-22.127771
17.865091	-36.385143
2.840287	-58.208748
31.060574	-28.2926
27.439001	15.372445
2.379782	-23.145529
54.15457	3.802906
34.914047	15.121807
-60.28927	4.3410974
28.147772	32.83388
19.05889	8.663833
6.083862	-16.274454
39.287754	-28.75894
35.25671	6.02068
-5.749191	-8.009689
12.439862	2.2152183
12.389574	-38.39227
29.53086	-11.307391
29.901583	-7.0571504
47.4091	-0.3155688
1.285267	-25.111008
53.80107	6.7854114
13.905827	-17.260937
8.744136	-3.533668
12.103285	0.32198998
27.230093	-6.7496886
33.257267	-31.054373
4.5951896	-28.49151
51.997963	12.320443
7.3113184	33.89121
22.66084	-34.118187
51.66323	18.607199
27.60807	-11.208053
36.292786	-0.19623764
20.318344	21.383518
-18.691734	-43.356743
20.79326	12.49579
53.110764	16.393604
9.578048	-47.321133
41.494926	35.975418
19.780617	-11.392601
15.141032	44.41458


==> data-files/5TSNE/fake_dalle.txt <==
47.76044	13.811699
13.308764	34.46893
-9.475257	24.319613
6.351253	11.676396
-6.0182705	-1.7938563
29.499554	27.62448
13.337819	15.509108
32.124264	51.323982
33.963017	-19.936852
0.8612174	40.486324
6.72952	33.37873
-12.460828	24.03011
18.4585	38.009747
40.46095	2.7863529
25.77028	-10.536293
37.50912	-0.696341
41.432323	31.893288
-11.140753	-5.092996
-20.981829	42.026722
48.06601	-5.33948
-0.12721711	43.459198
37.96575	-3.7080226
36.69715	29.09635
50.479618	19.119452
4.057506	31.604198
46.376186	24.224663
51.097065	-20.662645
14.487606	25.176392
6.5479403	26.355352
23.941826	17.975729
38.81318	24.297424
2.6941717	19.60133
8.145756	18.339502
23.96568	52.61079
53.526455	27.285845
-5.0498495	18.810707
-7.4892683	44.352295
-8.45393	26.409103
-9.343928	31.029184
45.475304	-0.6826088
-1.7192627	0.20805429
48.173008	-3.1241803
-14.043212	6.2841682
-31.769222	-9.037158
-20.272629	19.047909
-7.0090384	29.358513
32.685547	43.889812
27.990414	48.19416
-18.98925	0.8251375
36.984337	-0.15863205
-11.014268	17.689903
-1.0284185	-19.288374
33.563477	-20.537281
-18.735867	38.109577
-5.594912	29.983015
37.16894	-17.3244
39.37284	44.39604
1.7431179	11.01428
36.955116	25.84348
-2.243074	39.924736
52.221508	-28.497822
-19.326271	32.152473
42.600296	14.150056
27.651762	-11.080737
36.176476	-3.4083233
8.365248	-36.713757
12.914705	15.573199
12.067869	14.425245
29.176048	12.467887
9.1444025	21.94686
42.53476	14.827162
-6.8562193	-4.9414067
9.80083	10.453959
-4.789248	-9.662849
-17.33712	20.245176
21.063404	48.95174
-1.3535875	27.495684
20.001026	3.4507866
3.3841972	39.41402
27.623951	35.003433
32.2836	45.339775
-19.289043	7.7518396
-12.575031	3.7192245
11.812209	19.152521
-7.15216	31.03166
35.06258	37.00851
5.979725	-11.262585
19.778973	29.472609
35.469574	-16.614134
-17.320877	47.517147
0.5333113	18.379858
-17.964905	-6.674993
-6.739716	49.90485
-18.163223	1.3901782
5.6140246	4.723422
44.342106	20.13282
-3.5802484	6.9608064
-13.699723	51.861694
35.831005	26.54795
2.22741	27.381376
11.26099	11.384466
21.108776	-13.751454
49.478485	-22.467638
-1.1799868	36.176266
-13.821047	-0.33986145
41.112194	21.93158
-12.580728	9.131531
5.1994996	44.08035
-9.791786	33.83215
48.870632	34.47802
-22.09102	48.118603
37.8653	31.54101
24.481665	0.59083724
11.736562	44.603912
-13.035993	9.534236
32.642	35.11444
5.592497	18.833618
49.144444	-21.653772
31.347584	38.00747
-3.167521	-2.3282764
11.045337	3.0168622
-12.4475155	34.828865
-6.5769243	3.1782079
7.8605094	47.434784
51.17145	-25.463165
-0.8104587	42.48754
0.75328344	26.841515
29.62214	12.326715
50.62633	31.901014
-9.862242	38.387234
41.005608	31.366774
-1.5874717	-8.049219
16.57853	33.0291
27.716303	39.372623
27.455153	-8.763534
28.11847	43.6811
6.8405066	43.46778
-4.8002424	25.920103
-1.0383614	21.589594
22.88455	22.873068
-26.956505	4.9566174
15.576464	-50.427975
20.732277	-16.224222
4.8176093	4.7954793
38.428795	4.575871
2.371467	21.550184
-6.237789	36.787853
32.386322	-10.397665
-15.629659	41.17561
14.686024	-9.649781
-1.4633511	17.270351
31.199528	-10.392254
-19.7285	3.7595942
53.554745	27.530182
2.2622845	15.770415
-11.020174	49.699738
47.012985	26.938173
-13.098245	-6.5186152
-4.133181	-10.227139
22.108587	52.366707
48.600548	21.388277
44.087376	41.538147
-57.884335	11.696248
0.17786995	-5.234557
-19.46286	52.30491
3.3588688	23.069727
-18.355822	-7.0544896
36.46693	12.538685
34.12718	-17.087559
10.312167	22.5226
10.005695	47.558308
-2.8007488	10.801974
10.481096	32.02998
46.194485	-25.43105
51.744514	20.593317
13.228743	6.0350866
49.853462	-29.028158
20.391045	50.80389
45.302334	-26.151283
44.07931	15.154432
-6.7506695	8.723152
-2.2741432	36.638447
-12.314061	32.29647
21.589056	-13.650882
35.440918	-18.536783
8.272395	17.902208
9.897359	15.736652
40.93076	36.470654
10.149989	19.32048
3.7568994	-8.975586
7.71085	-3.9581988
36.337692	19.77437
40.727196	21.804193
26.708502	34.18711
26.654383	17.077806
-8.919028	37.11133
-12.452217	44.240597
54.347652	25.11256
13.073091	26.476381
25.844725	1.7831302
-17.020554	28.520506
6.6633906	24.817413
19.555502	25.398321
47.618877	14.332375
0.20692046	32.307304
-21.066214	24.726112
2.3302007	39.414917
-3.9893043	21.929651
19.413286	5.224022
4.89789	-16.79552
49.60329	25.18042
20.14419	30.596426
-10.701966	-6.72396
5.373681	23.167448
9.45806	40.175674
41.739933	35.3654
49.170265	0.893033
46.65093	-22.163813
15.132086	28.040304
33.843666	-6.654929
49.228912	-21.555561
15.82776	-28.19222
-21.540873	50.66724
20.469645	52.36643
7.7741237	-3.6626546
-16.406157	32.27095
6.3453493	8.524693
25.239372	-9.398587
22.593126	26.58612
-21.750422	0.13886288
17.598116	38.938423
-14.470976	16.112549
1.6217269	61.159637
-21.139616	38.00744
9.552426	35.74711
-4.8765106	44.35213
-10.393032	53.627502
33.389103	-12.211053
-10.117444	55.88653
8.917342	16.964771
-5.1052475	2.7576306
29.35227	-10.893347
9.509958	34.938858
36.325203	19.53867
1.7080219	-1.0808101
13.0316305	14.149905
28.335579	-12.493146
-0.85426056	-1.1573228
20.657995	-17.088768
22.67773	22.76496
-23.88722	7.0180626
17.645967	1.1864061
-1.143008	-8.087328
3.9064157	17.376797
15.425576	-26.763906
-1.5505662	10.296752
49.268425	2.890492
47.80706	22.93559
52.01337	-27.753115
1.801349	31.341726
27.45907	15.469745
31.67516	25.26074
2.1243744	22.025524
27.75491	-15.212508
11.800322	20.029005
7.412069	29.599741
52.466194	-17.43612
14.481224	-9.627005
48.218132	34.013744
49.48864	32.11242
9.382789	31.932468
24.75457	-1.4117835
-1.7734562	-2.2667074
20.300003	-0.5449616
3.479403	-16.49837
8.69795	47.73624
14.214015	26.605219
24.43384	11.610704
34.663437	-1.5674976
9.906427	19.44733
22.735353	18.249048
11.588498	-10.175692
-3.2990413	-6.950258
11.570707	-1.1575186
4.2481866	61.857193
-0.28815463	0.7175896
8.364609	9.484461
24.775	9.207149
-17.918142	35.712444
10.553606	11.355427
20.098076	-13.776257
18.60656	50.747467
30.56756	42.56003
24.21068	2.2371018
-20.776083	32.457424
19.895535	3.4673991
43.811	13.847187
28.114168	44.191635
3.8818154	17.431608
-10.171336	-10.424702
48.19873	-3.604413
-5.291636	24.39117
14.631612	42.059944
50.443466	-29.369751
-15.6205	41.127377
36.789265	46.41637
43.3654	-4.4618206
24.887083	8.957232
28.07384	41.486473
2.7549813	7.19769
-0.692362	-10.853131
38.179996	26.888485
25.859682	26.988583
-21.965136	-5.115097
-17.661951	16.953836
35.053852	-9.765899
3.8915272	60.896713
-10.484467	-0.21347205
15.167239	31.0225
-4.406986	24.87643
47.849266	33.647644
41.33809	17.561995
32.078323	31.616877
36.662666	38.167217
-18.413136	6.898224
0.49235886	33.670803
19.157902	-7.740478
-7.4285617	27.144184
11.295901	44.040527
38.425644	0.14585076
40.33105	31.249718
25.919207	-1.1774206
34.664467	34.41761
46.469456	31.385254
21.654993	-17.458063
1.0427473	-8.948394
12.038722	-8.731894
26.001915	33.680073
-9.671601	46.9209
-8.219877	48.04415
-26.013975	34.09327
6.818226	15.792935
11.335201	26.62807
43.566353	24.78121
34.285126	25.76
35.263393	10.119644
-4.3218684	35.174976
46.61699	35.222786
-11.229633	50.50977
18.674437	-10.586953
-0.87289536	-16.451393
46.22505	-22.067055
-13.916491	-5.5320854
34.528313	45.94865
45.386414	26.01704
-23.520653	47.43205
31.019434	0.2499932
-10.226063	-0.92414874
37.075233	12.1261215
32.00214	-9.131204
34.062225	-18.467701
42.222294	20.684244
-0.35641593	-7.618984
22.873234	50.68872
24.756807	-7.599243
35.90388	38.123173
14.47665	2.3215427
41.565342	26.200863
17.346977	26.435707
43.684113	17.451818
18.971008	-7.6584888
34.303215	48.13572
-12.646705	-3.0141227
24.82664	1.2269936
-31.382757	-16.16485
44.586693	24.481922
-13.74414	9.740558
4.674242	42.326843
-7.6250567	8.571577
19.536137	5.27282
46.34611	21.615522
9.445833	28.56854
-17.406143	48.767555
-22.641903	18.55546
-15.623759	36.992115
-1.0011091	24.336641
-21.426174	-0.6653197
38.213825	22.493107
0.625777	15.640918
1.8759732	60.614517
31.387554	28.534718
39.17176	-6.6658463
38.909054	3.4867518
-6.2839956	47.649864
-32.26998	-16.980734
35.593643	24.09817
-2.673218	47.47439
13.849033	10.0121765
31.095121	0.63681966
38.4743	30.161493
35.301395	3.2911305
22.799847	54.00594
-9.102458	54.585396
29.709154	31.65844
27.775229	39.24662
7.033174	-8.196276
20.306162	44.214485
-13.516289	10.394119
6.5547442	14.085697
7.39381	32.628002
29.239817	32.480145
-25.28531	-13.235672
-16.693632	-0.3866597
-23.022451	36.42712
49.182003	15.749035
-10.979875	5.296662
4.5268145	-9.255544
27.386969	-13.08188
-24.586123	53.718746
13.105236	12.45362
-21.834206	50.792057
0.08180829	43.57207
17.087234	-29.534353
-5.4224253	-8.268998
-13.849252	3.1279726
-18.682322	0.9655195
46.168438	-1.251115
-4.0068054	19.690197
-21.781658	16.887722
24.552406	10.227311
34.284283	41.860394
6.990782	24.907948
39.612045	19.53764
6.216678	22.971697
49.213383	21.738005
13.796471	16.878681
36.6626	-9.703425
5.500001	18.711227
4.016704	60.32469
30.194765	-7.8116393
17.689682	13.961264
27.214848	-12.434684
15.421511	31.181955
-6.4998536	48.35741
5.622543	-9.225722
27.723463	-15.23512
-9.731009	49.762047
38.14608	1.1532928
19.851873	-8.603721
33.937622	42.50545
25.25593	-0.02894292
-6.272933	7.6687155
43.772728	29.182308
-13.840278	48.61476
7.58621	14.362788
38.166275	22.438492
3.280882	54.318188
36.63176	-10.406815
0.30765164	27.113787
36.492867	45.02581
-4.09179	21.78245
-4.0943923	35.274937
-17.880686	34.35334
39.165096	13.798414
33.43499	22.047215
-31.169186	-16.336287
6.5766797	12.425056
-20.015965	19.516651
38.773502	-2.0055637
-5.4171295	45.50347
15.383855	15.39463
8.403541	57.514576
12.326506	6.937784
0.5416998	-12.231144
25.706795	0.22146524
8.636733	49.032978
41.108025	11.386503
-22.489494	33.353153
47.686142	21.227787
-6.173444	0.37556365
-2.5554466	1.2437066
27.961357	-5.921296
-4.5104313	0.052962292
-20.332443	38.144623
13.24137	52.75274
50.954792	-20.22414
-10.57766	33.407856
17.60233	13.989089
39.294727	-5.6319766
-21.33028	17.186169
-4.0576835	18.820866
50.15971	-19.438232
34.410282	15.869388
-19.363708	17.64736
36.66287	-4.2967153
32.206512	51.16703
36.391666	15.878655
33.315834	22.042217
6.6350417	38.214657
12.114875	29.233315
33.67434	35.418385
10.338824	13.355061
25.504522	32.714375
41.90858	16.009941
-12.882762	25.383001
-17.935886	-1.6342849
-7.862321	8.23927
-17.929214	7.951172
1.2229831	45.78784
-13.552617	10.761925
11.547953	7.584597
6.850233	39.949135
-15.884217	-0.15598659
28.022669	48.08019
45.45566	11.037033
-9.637376	23.700602
-20.175066	16.198805
40.964638	-15.54518
12.772931	-17.757427
49.291607	2.6712725
-4.9573255	38.033005
54.20955	25.648113
-8.879752	42.839714
-11.239559	-5.9120536
-3.2520025	17.752363
19.478624	25.067894
42.607456	15.982433
-20.419691	7.860749
9.610589	25.669277
0.85525423	37.913067
-5.424951	50.25033
-35.96154	-16.518162
9.669313	49.66433
-17.314442	14.395926
-24.052973	52.847805
-6.105431	22.422987
-16.219542	38.736538
3.0940132	17.90133
32.832355	12.247919
37.29908	33.483616
16.496164	7.632255
-1.9509386	43.439785
-17.851616	45.06255
44.06205	41.535477
-7.791898	30.578339
5.83461	5.898338
48.696728	0.813912
-5.154456	2.6718524
-26.226486	33.83311
53.94169	-3.240502
4.0542912	25.12105
12.5760975	-6.436658
8.230376	19.551203
2.19379	32.95413
48.472256	19.168629
16.31025	22.394875
13.69766	15.13266
15.153107	13.547396
1.3902926	24.323957
-10.8525505	-10.684009
46.02729	19.092663
8.472744	49.190903
-12.422	44.31416
19.67892	48.03313
-8.819899	37.951878
2.9523213	2.5178406
-10.412382	1.0731456
-16.284369	2.830837
48.236458	-3.5465229
42.330795	28.665869
27.822105	-6.6199903
-10.349544	-3.5200083
-25.252678	-14.776499
48.811333	-30.006842
3.9703143	8.543241
5.6143312	16.99571
-18.91155	16.08017
-5.22287	49.513493
44.7253	31.766703
54.672096	-29.340117
-20.295198	24.569405
-11.935555	3.9219391
46.419044	31.322662
37.44124	16.081358
-21.249802	52.443546
12.731253	20.578844
38.448326	-12.996613
-8.601909	47.219658
-19.086683	44.34864
-22.803154	33.2637
22.516335	-16.062733
36.468674	23.828672
29.354939	27.572227
34.536858	-19.981167
40.174385	25.720642
46.40272	16.661436
47.552517	35.500378
4.810819	-4.452423
4.32595	14.363404
-23.0736	18.877747
54.42627	28.968021
37.215557	-8.359604
25.62022	-1.0416194
37.780674	-17.742006
18.588182	9.993427
-3.3742669	24.955656
-2.6793787	50.664772
-18.036861	15.425623
54.531418	-3.9146454
50.41945	-7.938543
1.6150296	10.996183
28.746656	18.364819
12.403795	51.64478
43.930088	24.7003
-18.209803	49.39452
-15.901608	47.888405
49.906406	18.645576
21.95839	28.869064
-9.589726	26.018124
-19.931904	33.776623
18.273277	21.218472
5.9883437	19.800919
-8.294505	-2.9682872
-1.550963	14.238605
4.6739125	21.487354
12.746758	36.344177
-15.08997	16.328838
49.8883	20.027843
-9.741185	-5.3177857
-8.160217	-6.6032434
3.0778162	29.681911
-2.5352015	4.505242
33.37408	48.354248
45.457577	19.211775
5.9418645	27.25386
20.30584	44.20053
26.733715	16.58198
51.304626	-27.620253
16.735731	34.44318
37.69674	11.204575
45.540607	23.136086
33.780293	42.7734
35.270905	30.311558
28.965574	-13.573891
0.9105076	9.965002
50.024788	-28.400883
14.805687	3.2566152
-9.015145	-1.7072667
-7.3214383	38.425957
36.831974	44.45154
48.01457	-25.907053
19.247147	21.388227
23.250004	-5.523369
32.473278	-16.37134
31.729235	-12.908515
-10.485054	-7.2702894
4.5397367	21.305647
31.189562	-3.1446612
38.339916	31.210333
42.994816	18.032858
9.251292	28.626635
8.398223	57.52224
4.787643	-3.2079875
19.506653	18.463568
7.851285	14.904257
2.2011285	0.74059504
-12.868475	-5.796241
-16.31713	35.105938
7.631071	-42.99095
-17.501303	11.7426605
-0.49878252	40.826252
0.94405967	-9.364664
47.10583	-24.808245
-19.74855	17.065063
32.161316	-3.8906217
31.023848	45.53275
-8.46771	46.419884
6.4732623	41.001682
30.194277	21.63368
0.045621175	4.2918553
32.05604	-19.29855
-14.746758	-3.5459163
38.513573	8.413819
0.8571136	38.88426
47.297665	-22.426954
-1.8074431	46.391804
32.925083	18.605518
13.299311	12.823392
8.378256	23.00102
-4.7148824	41.85139
27.301912	31.703615
42.989685	3.5110762
-18.180363	-3.5028331
18.504099	10.007224
-6.3178487	43.867462
16.59288	22.433346
-3.8245304	6.7991977
39.792294	48.610596
16.804571	27.227217
-11.064503	56.53242
-12.098602	49.19256
40.735146	-1.0413959
4.7267923	-4.8450713
21.197283	38.512943
6.9091563	21.047588
21.335241	27.381742
1.8951441	-0.7033953
-1.4945396	12.345793
24.261744	52.649963
40.82726	36.696053
-3.1591244	0.28772914
17.68996	30.758032
28.24073	-23.409775
24.551777	31.473663
31.448948	28.551424
25.934902	2.2214463
-8.628447	-1.2513378
55.61557	6.111187
38.906055	30.903088
27.609669	42.08573
43.028126	22.081633
27.353561	15.650485
-19.626965	30.868263
31.383442	-10.175487
46.999767	19.03115
22.04552	-10.055632
4.372513	12.386181
-12.95161	19.049088
18.417385	-48.566006
1.3079154	-3.362632
-14.579337	36.768623
-20.297678	50.572006
-7.6657743	-17.760798
-20.753233	35.74268
-2.2471359	23.517365
30.996302	34.267513
23.916143	-20.727196
-14.048365	-1.0238265
-0.9354905	-10.639654
38.728176	43.152626
44.58892	-25.903934
50.126034	-23.99593
-6.5833	28.105953
13.230207	-22.972113
-1.1153752	7.4068165
-16.794376	48.450413
48.82355	15.429533
10.359232	28.322294
23.154995	-5.4953566
-6.980292	34.265224
60.012722	15.267416
14.426326	42.100163
-20.6063	35.08098
39.82502	-14.495602
-6.657725	39.752853
49.18999	25.60421
-1.089514	-5.547208
35.689426	27.680252
-1.9456968	30.181648
25.578926	-10.171914
5.9943566	3.7131572
-22.57408	-11.170911
-5.754272	41.834198
22.143059	9.994009
-5.4867916	30.105135
12.337047	37.55255
41.012608	-15.516219
25.738745	31.536846
8.877599	26.12914
24.51779	41.0256
29.79227	23.360865
30.461111	42.251232
-13.592624	1.7481446
9.024784	23.14371
39.821293	19.447292
-14.813977	15.682578
11.4395075	26.561533
-3.2074423	-2.0819082
-2.1268165	30.688133
21.39473	51.772625
7.566693	22.546082
39.133976	49.294235
-3.2578645	10.812955
24.025517	40.899387
34.544895	46.069454
-7.372411	37.95914
-18.651752	7.1495304
-9.001374	-5.454343
-7.7527375	8.864552
24.199835	-9.902471
11.738006	-8.257137
11.6467705	28.77721
39.875477	27.734283
-14.858534	-3.440292
47.057297	34.825222
37.654648	44.498466
-2.83798	-7.445828
10.679772	7.116845
3.4975357	20.960882
34.781498	45.415035
31.917658	-13.174994
-4.549288	23.848179
10.244739	10.071277
50.866856	0.47960684
52.32189	-28.62246
25.537691	36.568203
21.370338	14.3483925
11.165382	21.906828
31.10331	-3.9079907
-24.531488	47.027905
8.937394	20.091461
26.603228	31.051582
-21.259558	0.5692364
32.81728	-3.9495978
-22.597952	37.005238
40.305332	25.13752
53.718304	-2.8471465
3.875851	32.478584
27.632507	-6.9346824
42.447933	12.32487
40.026512	26.316694
16.782799	33.90971
21.35514	14.331726
20.235613	49.032974
-6.084098	44.546333
25.384232	28.21989
4.942189	44.25548
-8.091426	39.204666
46.688095	29.088406
-7.809966	29.027111
-13.450352	-7.8629055
20.001179	31.344683
4.330541	-5.846516
16.263199	20.377975
20.051231	32.224075
-16.411196	34.58463
-19.282923	32.89042
-4.9194355	-9.424102
7.931145	9.151488
21.538435	53.95521
41.084972	14.47403
39.185024	-0.60069454
35.105816	37.03026
13.137397	53.396503
22.189661	29.107374
17.778355	1.9592487
-15.550696	36.087036
31.447989	37.713898
-4.2956	48.009064
46.63245	-1.5751799
-5.3903146	52.09552
14.903357	19.789963
4.2254205	36.690067
11.414894	-1.1025294
9.925374	6.2976446
2.9688506	1.9854611
-16.115593	51.048443
-18.6853	52.15523
43.897938	25.9707
-26.582272	-14.926552
-1.8400452	46.108543
36.016712	-18.491426
43.708385	28.742857
-4.4650297	48.476166
-3.1840198	19.250834
34.41809	30.67582
38.92481	3.4250994
25.398405	-11.3503475
2.132728	32.989742
28.05161	43.202454
-6.442332	34.695747
27.628992	30.41865
44.7967	10.944357
3.4816988	34.25383
28.015198	48.0498
-21.705637	48.43953
11.967696	23.93751
5.188821	0.95142394
1.4930623	15.876036
-10.59464	28.761112
54.525272	-26.5147
-11.498367	41.392464
32.898144	12.285831
1.0857826	21.011559
-15.614916	7.577621
43.46857	-4.3615355
30.952494	-0.15703289
11.795223	-1.3611987
0.7762742	37.300873
23.672235	0.9553149
4.3955517	9.359754
14.820055	3.2491884
37.233204	-17.05372
-17.386095	47.588306
19.136873	18.141863
1.0308633	30.081932
3.6039414	25.507387
7.5393634	32.628666
17.632994	27.63093
-5.041431	42.062313
25.650171	-8.476319
38.344196	49.07592
-3.6418958	35.788097
26.182238	41.56938
-18.451488	-3.4990928
22.53007	52.014294
-18.43686	53.49351
12.748379	36.37081
-24.021788	51.161503
8.03032	-2.3131492
30.013271	54.05852
50.414722	31.928709
32.55422	-2.794225
-20.433	43.73222
40.138557	0.5576805
41.3748	11.267524
39.291115	49.68559
23.274029	18.12336
37.361507	28.82553
-19.474527	32.919353
60.02582	15.261636
-12.916167	19.24619
39.658123	1.0303786
-3.5053961	50.549965
36.664032	15.478086
39.98283	13.736412
13.3143835	9.461165
47.748547	13.107134
-17.018183	32.526596
52.23752	30.896273
33.072372	-19.168907
-4.770932	-0.004659337
-9.56911	56.719196
25.353447	-13.384932
21.85094	10.090136
36.01168	0.22633094
-4.000817	27.571194
2.4795983	5.764205
-1.6897833	12.409603
0.12341323	4.1969385
-15.834467	2.6310256
15.945211	-27.81624
-4.7116065	40.36541
15.710636	22.78779
-19.736595	52.627666
42.146236	-0.1606489
37.230793	-7.661496
-3.338426	38.381138
8.192412	15.780573
22.546656	21.831842
13.097526	6.3264556
31.384588	52.455795
-6.8618565	44.937077
43.107555	3.474111
20.550037	27.249317
13.734129	-9.500282
16.931768	-29.46621
9.904834	24.002562
0.79640484	48.257076
16.087393	17.724092
13.927267	17.667366
9.589484	34.83521
20.152452	-6.9957485
4.857047	29.118654
-23.034431	43.761555
-23.98966	51.335583
37.563103	43.27373
30.585745	-4.598501
29.066252	-11.41089
25.335602	18.026312
47.88161	-24.293322
50.13571	-27.385307
-10.222232	3.7494287
4.1889944	13.887438
-14.866082	38.099033
30.46255	40.98839
2.672582	55.431007
22.026394	52.83652
-8.525104	28.784924
-25.743097	4.327625
52.488483	-17.433903
-9.063314	-2.7478256
39.70063	16.457613
44.798058	17.84731
40.609726	27.471315
-25.785782	-12.737136
42.780445	22.022968
-4.5201817	27.18737
21.482777	35.20107
37.29413	-2.4146633
36.969128	25.498798
-3.729562	-0.56227815
-9.117157	42.721024
-0.7808451	40.681038
30.741568	53.931046
26.13184	19.483505
-29.317196	19.195557
4.608621	54.80712
9.01666	14.123512
4.6344113	0.47914422


==> data-files/5TSNE/fake_glide_100_27.txt <==
-0.9174368	-11.93716
23.82734	-26.112164
5.041123	-38.7003
8.557171	-33.25115
-4.469056	-21.00163
21.6238	-49.08654
33.14461	-9.650678
-1.496707	-44.72318
4.8895373	-27.431578
-3.5218391	-47.44908
23.472654	-48.35325
22.509825	-22.97276
-2.2354295	-6.6178164
7.9896755	-42.86225
-17.053404	-45.756863
-3.8155892	-29.15309
-6.8248777	-32.95133
9.02942	14.097123
22.839556	3.3668795
11.840104	-22.103891
-13.451874	4.5111775
4.163054	-12.9980135
-2.0510814	-13.3234
10.388539	-27.409323
17.113947	11.090991
2.3432448	-18.174452
24.406471	27.957733
-5.846193	-19.067225
-5.739897	-34.08359
-7.6726985	-34.375397
12.246546	-6.16139
35.103374	-29.437862
39.27892	3.2766
44.364746	-34.763912
15.318425	-25.228983
4.642404	-20.933002
9.875855	-18.595982
-18.524284	-41.44469
17.361557	11.295111
3.3835113	-45.129665
9.924592	-25.353222
10.8067045	-10.348411
-4.0553293	-14.584273
20.027609	0.2901501
-19.210764	-44.05514
17.240871	-43.922966
20.830954	-48.513165
16.114601	-21.483162
39.960716	-36.831684
-15.43059	-36.54562
-0.18202567	-46.234127
-8.42565	-39.08378
6.07875	-10.856784
13.811624	-16.18361
0.6780136	2.5855937
43.435402	10.261354
27.793837	-24.895102
44.73462	-34.90733
47.72159	8.582082
12.922031	-24.78152
-9.148873	-48.223476
-8.813444	-27.183645
10.786289	-1.3587552
16.591778	-12.038694
-7.8831663	-28.478687
25.78526	-10.911585
17.054655	-19.337152
11.4007435	-35.325214
39.320213	-16.276285
20.395988	-28.323942
48.12645	11.648774
3.9180777	-47.146378
30.83398	12.993215
10.2185955	-32.262993
-3.1566339	-12.574556
24.622877	2.0752776
-12.895424	-26.10478
14.724506	-1.8071227
14.746955	7.5681324
25.108223	6.567406
17.845114	-31.64202
-8.571871	-15.211394
21.84507	-8.503534
33.09448	-36.227863
-3.433126	-15.317485
20.183725	4.5732923
-0.46756992	-10.933971
12.312043	8.50447
-6.568554	-30.875984
18.153032	-11.890422
18.286558	-28.541822
-6.25104	-20.111385
31.354973	-20.395218
21.446629	-19.058157
8.518612	3.1746068
20.166643	-23.942883
-2.3601327	-22.08425
-8.818636	-49.004074
28.881887	7.775262
8.065404	-4.640981
-2.2752936	-31.872702
46.634445	10.658032
19.225668	-46.288723
14.6982975	16.281912
-9.124733	-48.355347
-17.494137	-42.425274
43.043335	11.887007
19.11553	7.738272
39.652866	-0.6762808
-16.40313	-38.09433
46.27742	-36.903267
29.324013	24.523317
0.7102268	-40.652935
12.774856	-13.120404
13.4670725	-11.574974
38.066154	-6.121889
15.576795	-34.300163
37.618202	-7.656592
-0.9470967	1.6281782
-13.040525	-42.212025
16.886026	-36.518456
15.909	-30.662243
44.75421	-36.75751
18.318201	11.9361
3.5657442	-9.752014
-25.47464	3.21858
8.735263	-2.988084
-4.1157255	-42.484848
-2.1991713	-17.147087
28.10391	-0.39987794
14.484551	8.837744
-2.106806	-34.292473
36.13117	-19.405191
34.75985	-30.300543
9.803314	-44.84786
10.6489315	-18.142408
11.809092	8.9202175
38.39975	-34.94588
-4.7328906	-28.455439
9.3893175	-12.83739
20.124697	-47.226803
22.603956	-0.11537354
-1.835252	-28.788883
2.124078	-32.982193
19.440222	-11.762062
7.4255447	-17.138636
2.3649871	-39.870102
-17.921028	-43.221447
13.090699	12.8660345
19.757444	9.435734
17.961678	-13.911136
30.861816	-7.3251204
34.73968	0.61488163
13.145067	-30.088959
18.597132	-18.453766
28.172127	-46.61297
30.036474	4.7054524
30.528023	-24.872997
15.903342	-26.816755
17.540833	-12.61609
9.422681	-11.043798
34.30618	-5.997817
17.225725	8.317143
21.81364	-27.108408
33.844276	-16.795094
8.252525	-8.12716
26.24636	-17.222956
27.843866	-8.911158
15.924333	24.853117
40.721188	-32.60702
11.501664	-12.659917
38.824146	6.9566703
16.44607	-27.781235
40.08155	-24.312138
28.417542	10.916197
11.292076	-14.38975
-1.9355468	-34.14705
20.35044	21.338398
46.7496	-36.407024
22.630415	-9.632344
4.230965	-2.6569414
13.334514	-39.346752
15.811286	-22.857435
9.823133	-6.599498
18.583433	-19.112753
-19.971281	-43.139927
7.9037323	-0.33453712
-2.1291404	-19.702461
-5.9152284	2.0397415
17.652338	7.836519
-9.6189	-42.676926
18.5814	-25.96674
42.817	-37.679688
-4.1504107	-19.12808
46.972263	7.3234906
23.304861	9.604943
26.609951	7.7539897
-5.4798007	-14.77166
33.333202	6.376535
6.943295	-6.2220864
13.673377	2.982347
-13.108077	-26.758245
30.5195	-19.981075
3.4457753	-35.879375
24.923588	20.569096
5.920205	-49.09719
13.882933	21.703915
13.60064	12.527291
47.34928	4.5947714
31.19986	5.3634505
40.63525	-35.827995
1.8477521	-48.101665
-3.5045729	-3.5000052
12.688727	-32.515358
44.38224	2.728029
17.757448	-22.439959
17.028486	-6.1222577
6.220706	-42.329895
45.319225	-36.27918
18.762974	-16.165192
-12.308801	-44.61649
4.979217	6.4692726
-19.23254	-41.741344
24.66522	-26.448874
-0.491244	-33.761646
48.088997	11.086741
9.135597	9.381675
4.038258	-6.148617
14.764638	-53.460693
10.860321	-15.462098
11.910448	-43.384502
44.986404	7.1336727
-7.622947	-29.268732
6.0143867	-14.549184
9.861857	18.217499
24.421951	24.507023
3.306318	-41.06441
49.401737	11.038695
27.685495	-20.652205
20.161663	-20.337297
-0.9455997	-17.1186
29.499413	6.755889
12.933623	-17.244831
-18.30412	-42.755646
19.82505	5.8090773
21.02372	-23.33056
32.712376	-10.05173
0.6512846	-47.757637
-9.699651	-42.671066
19.450298	-24.103127
4.002185	47.996315
46.536354	-5.846476
13.07251	30.139303
2.4953156	-4.555659
12.41006	1.1294495
22.762688	-38.727463
14.262407	-48.801453
19.934586	9.967463
24.843676	14.373328
-34.88741	-9.457698
-13.20233	-26.952871
12.014083	-7.4502063
23.126389	-19.37737
13.888418	5.340023
13.851353	-22.278606
-0.7572069	-12.042219
6.7413473	-21.683151
14.060425	14.184267
5.9161696	-15.799382
25.567144	-36.02384
-8.022468	-14.311577
-8.215884	-20.755434
9.418053	-47.190037
16.290682	12.272049
33.579605	-36.535606
14.859329	-27.168661
27.6798	-6.237584
-0.4293381	26.654104
1.4581615	-29.8423
38.21484	-16.636717
40.54704	-2.7464945
41.029037	-14.56323
30.584045	3.282187
30.69871	6.610965
-0.2460852	-1.7918662
-14.476264	-44.761906
16.015867	-2.8596454
25.298029	-21.314114
13.7505665	10.912227
10.579503	-5.9564166
20.207575	-44.978363
26.298557	-3.512885
23.300798	-12.350322
1.6966122	-36.703335
24.159172	28.399584
1.3309007	-11.946542
25.220135	1.8411428
9.538333	-10.636715
29.253544	-12.569274
20.285248	-29.199993
37.534817	-5.935763
-4.894039	-16.045652
13.250538	-40.704197
0.8101358	-33.302956
13.461571	-46.722446
-6.7261133	-17.471321
20.817528	-50.784546
27.39083	13.229585
21.907276	4.10329
36.78758	-19.840412
5.9964075	-8.827781
25.577393	15.639004
7.7570767	-50.928944
10.123139	-42.202797
39.473007	9.186807
22.980288	7.0907288
14.232695	-12.566937
38.598156	-9.611994
19.472404	-6.6300035
28.121355	23.244066
39.88452	-1.6762965
-1.0559489	-29.751993
39.64023	-25.791458
-6.420697	-43.39176
-2.4212663	-10.183853
14.917819	-19.848188
-4.157466	-7.300094
14.09351	-13.118555
36.95664	-16.05873
0.9658522	-9.643096
14.565216	13.733815
4.434544	-13.184618
11.724992	13.695148
32.90278	-13.261628
21.85221	-42.07824
20.606815	-32.187534
37.06213	-3.96816
-17.918522	-45.661755
7.480955	12.857635
29.80592	-26.94934
19.930304	-48.91401
14.586761	0.35846734
14.947158	-42.588024
22.683594	17.299898
8.93609	4.0393367
40.401455	1.0773987
11.689683	-8.262096
-9.29681	-30.21837
2.396903	-13.661585
34.000404	2.1765842
-5.3558526	-18.890076
16.813784	-16.760176
20.24468	7.587831
21.062923	0.7108652
6.7188873	-3.4278913
7.946994	-24.68627
4.714099	1.50345
15.437113	3.6551757
-3.0801563	-16.535309
8.052794	14.199833
22.322142	-0.27992684
11.916803	-46.10179
42.984222	-37.835953
34.630337	-7.4732594
-4.773502	-28.382092
18.981102	-0.28411993
27.939373	14.706625
36.20551	-35.83218
29.118319	-9.920374
3.7432604	-12.1724205
28.951147	-2.5976856
24.84279	-14.287055
46.218502	-38.14217
15.776	3.7608492
29.965347	-17.4679
17.19975	26.428085
19.486935	1.6169375
8.088308	-39.947113
-3.2338333	-5.0555167
15.191477	27.05577
37.0428	-36.913162
15.29285	-42.239243
15.660012	-47.919052
26.200752	-19.499895
5.813119	9.301479
40.932026	-10.47946
4.714827	-44.34801
24.539667	-5.1990037
15.950472	-46.937527
20.459158	-16.395761
-3.514277	-32.291252
5.4353895	-16.535627
32.054813	-3.8004146
17.629929	-45.282112
40.64405	-37.12956
14.989349	4.3204117
-17.2354	-46.04419
24.87379	-16.98383
5.419845	-41.100723
8.184428	-14.116442
12.460481	-9.950456
6.3864646	-40.000893
15.802846	26.294252
27.950386	-25.110771
15.347682	16.307535
10.32865	-26.430843
16.059984	-10.437988
46.70327	-37.118683
-1.2129207	-30.891594
41.839928	-36.888393
7.7968006	-9.367264
22.784079	15.6433735
10.281596	13.626445
32.491318	11.843577
8.760483	-19.991772
29.474287	-3.6373274
21.049656	-44.526985
27.121202	9.946317
31.183016	12.096012
12.784142	-5.974954
0.8841121	-44.672165
9.445813	-17.265873
1.2510043	-46.176205
6.9936767	-41.87775
28.476494	5.8631325
9.553294	-33.62572
-3.487208	-13.475389
15.515018	-15.122532
13.674891	-21.659
8.582903	-21.413378
21.559265	-21.313576
31.233475	15.960597
16.403263	27.304043
12.398025	-20.995102
-14.811975	-38.47642
20.550661	-18.702234
34.415604	-6.7620316
4.929184	-23.788845
26.751099	-20.95511
17.242311	14.620992
6.9629655	-18.82334
9.632582	4.655629
24.17806	10.276295
23.907	29.161734
-1.3006487	-39.71948
7.8730636	-26.866928
38.884182	-5.729711
31.24974	7.6244483
-10.7734375	-44.623966
18.485268	26.134817
31.491085	-1.1307334
44.68706	0.6691206
9.905516	-22.35166
26.278868	-35.28088
36.13013	-15.484932
19.255383	-7.6155887
17.09151	13.512482
14.859723	-7.4008493
0.798899	-26.940048
40.09976	-8.1849985
-1.1432981	-46.124943
24.190638	4.453771
-6.4514356	2.981525
3.4713912	-1.5464317
7.722941	14.052199
18.13362	-50.446804
38.284626	-11.267073
7.0586095	-7.101705
21.418436	6.154061
24.637745	-6.86157
16.566973	-7.772193
-17.35205	-37.592934
5.174105	-23.86018
-0.8112344	-13.372315
13.789725	-8.224791
10.448897	-20.47811
-0.8778494	-1.6766684
24.045086	10.73358
7.6803293	4.397202
-5.6278563	-29.375593
17.18418	-20.725101
32.137054	-8.447747
-3.3464515	-2.7309594
22.123106	-1.9350291
28.6012	-46.281975
-2.6480546	-29.209433
-5.219508	-43.363876
21.031723	-15.956985
-5.879476	2.0330582
31.015398	-1.4319948
-10.4984665	-45.15985
19.076271	-21.799343
13.620486	-44.807476
28.173155	-27.953362
8.411843	8.707276
-15.028942	-38.41371
16.656857	2.370213
3.7804086	-35.550568
24.652985	11.81195
17.181896	-4.161887
44.36739	2.7789476
25.421015	10.285374
21.363424	-49.823605
11.529437	-48.655663
-0.20633265	-19.32524
32.288433	-16.426779
14.938711	-5.608111
40.719494	-33.701405
12.688922	-9.339464
39.919674	8.90703
11.341314	-11.017511
16.024567	-10.562059
-9.484292	-23.91989
-8.639017	-39.116337
22.137444	-43.15487
14.426285	-53.391212
30.394674	-22.501604
30.145905	-20.03093
-12.390857	-45.843388
-5.529473	-33.021297
42.73187	-33.75427
7.3131337	-31.298237
16.094269	-44.915035
-8.906393	-15.206782
27.449062	-14.706881
18.994574	-40.211292
1.2507527	2.006137
34.61661	-5.1073146
-0.46948656	-19.0505
5.803653	-36.955673
29.58665	-20.340973
24.546146	-21.431408
8.997907	-50.737194
20.844976	-42.361362
18.786743	-45.117798
14.150624	-14.352351
-18.477257	-36.43774
12.475038	-53.217045
13.614695	24.334137
27.344812	-23.520575
7.8274446	-8.577459
7.527029	-20.449337
31.276617	-37.98881
18.506002	23.493816
17.033041	28.176603
-31.002712	-9.1643305
28.461283	-12.31096
-2.216179	-23.394316
32.98961	-18.695223
32.655613	-37.502613
0.53750455	-17.17497
50.770092	10.049197
39.87159	-25.56574
-7.445596	-25.642183
15.90989	-13.169095
-2.4062498	-11.641943
14.820752	-19.115498
9.74114	-9.115868
4.116839	48.154385
19.873709	-48.277172
17.381361	-0.997257
-6.297139	-32.952286
46.511566	10.855739
-6.979833	-14.469198
15.683624	15.898025
3.3682814	-47.427837
11.015468	-39.19628
25.56299	-0.6950123
31.597973	-11.091238
41.74844	-38.604153
0.55936587	-13.396964
14.499666	8.639872
12.630977	-19.263924
25.433365	-0.8203807
25.428886	7.187354
20.904524	15.901836
26.211338	-3.4958172
15.187175	25.099945
11.52302	13.170693
31.279882	12.222909
32.273186	-13.374279
17.87961	24.816437
18.096384	5.740703
27.035742	6.34439
35.852863	-36.169254
20.908627	-29.943426
14.071484	23.458801
-18.865782	-43.83565
-4.832411	-14.68767
-11.510592	-43.27294
9.1634865	-30.466581
-6.571266	-17.998358
29.350332	-18.629381
7.128639	-2.6820438
6.1079593	-47.285378
-3.5602043	-31.074995
26.01149	5.5457435
0.7528129	3.4078329
29.391838	-3.310253
24.56405	-6.493676
25.248482	14.429235
9.060695	-14.063742
37.745586	3.6097581
23.929125	28.728634
0.62910044	-28.404867
2.710971	-27.25594
30.50208	-6.8007717
0.43234798	-19.766191
18.104319	-9.475677
15.024034	1.6786956
-18.405125	-41.03893
14.181487	12.025185
36.102028	-35.06824
-14.917983	-42.29916
31.641747	3.2919035
6.08157	-4.716596
15.5673485	-34.25978
-8.859682	-33.12967
36.37596	-15.69928
15.943483	-1.1098009
44.274284	-38.438957
24.496962	8.709328
-0.34939617	-37.108772
3.047862	-42.904972
21.726933	-9.526449
-5.9175525	-30.65281
14.421088	-42.72297
16.709652	-17.330498
-34.211792	-10.010479
35.158043	-11.687958
5.939568	-44.154255
7.33301	14.759795
28.967375	-17.8066
41.912716	12.243481
4.7423754	-26.349882
33.798588	11.293848
7.242011	-17.96856
-12.368649	-44.85382
24.25068	-2.6158352
28.222483	6.830318
21.827879	-8.573698
5.5324464	6.1739416
18.402424	-24.769587
15.975555	-22.657906
18.416231	-38.291798
37.525364	-8.77598
27.485332	2.530918
22.498621	15.654146
20.47448	21.223816
13.336267	-43.118137
16.778818	-22.301031
27.62641	12.118662
8.694756	-45.018578
2.6126888	-4.4136295
-0.9013078	-38.804443
25.456272	-17.079357
5.0131164	-49.506687
25.133158	-23.109922
2.26828	-20.970108
22.271395	-50.294674
-5.9352694	-30.26004
26.694838	4.345644
-2.4373322	-40.875767
4.5326867	-5.4410505
4.7078977	-27.294682
2.6477091	4.0701785
23.323683	-12.361615
35.3531	-37.9979
35.79329	-33.87325
41.710396	-12.250037
22.071417	-1.8103418
16.41193	6.303844
11.963314	-20.433134
20.781897	-4.6793017
13.274101	-14.481216
-36.41062	-30.329935
39.68825	3.5784626
-4.598091	-20.612713
-6.72605	-8.010348
-7.9436774	-31.875929
13.174585	-26.585686
13.564232	-40.451912
12.262147	2.3542123
49.552048	10.614844
1.2372987	-16.165003
-7.0355577	-15.9791765
15.039392	-37.652958
33.123287	-30.897226
16.51619	-3.3888416
1.5078424	-5.9667535
15.666272	22.56668
11.275767	-48.817547
25.230703	-8.06557
20.450518	-25.412699
19.982878	-24.128132
-1.92064	-16.106075
33.331802	-17.98068
-4.13562	-8.065017
7.553467	-35.7949
17.9627	-46.614967
37.104618	-11.174772
-5.873522	-37.50254
11.676286	12.52865
1.0821322	-43.270763
29.00567	24.189249
13.009111	-1.0646101
5.7786875	-47.176727
29.61215	9.034797
6.830362	-46.153435
-5.8359427	-5.611471
13.174236	-3.5159962
17.609282	-29.639814
3.064642	-41.08631
-0.34783128	-37.34721
-5.7558312	-18.14029
29.480135	8.590595
31.259974	14.618391
29.133503	-25.74936
20.79036	-0.8481271
12.576505	2.860148
33.194515	8.282989
20.517195	-10.158095
-34.359325	-6.573299
16.009851	0.6832904
29.471525	-0.48672244
27.772598	-27.70446
-10.51349	-45.630257
3.9618156	-5.3846326
2.1184556	-45.06381
37.592323	-35.242172
19.172968	-17.025791
21.335728	-42.289852
19.76062	-13.41126
-3.2544625	-37.996418
4.647396	1.438248
17.213076	3.386525
16.763567	-0.9545073
19.893156	11.9183445
1.8362013	-23.046938
0.3279255	-14.791575
23.932716	-19.019436
-31.288376	-12.86397
14.948834	25.078566
-1.5715455	-21.533318
-3.6083388	-30.639664
-5.269726	-43.403328
29.135279	-9.940261
22.737131	1.600177
12.0529995	-16.789352
35.586002	-25.14857
-3.9327857	-11.846029
19.04049	-5.6845317
40.872738	-25.399168
-5.0778537	-31.30452
5.625251	-2.1439016
30.988049	-24.38318
11.213142	-1.3446621
6.342186	-19.019781
31.944426	-31.24396
7.3664002	-52.042904
2.8585298	-45.601826
-6.1100354	-27.787165
27.022423	-25.011364
8.280183	0.82726294
4.842977	-18.613813
17.159288	-34.840797
19.645777	-2.767447
23.721933	-17.21885
7.1730027	-34.760376
16.379309	-48.157753
5.9199266	-21.793808
-18.924961	-43.51718
12.82196	-28.159609
32.526802	-35.79394
30.589327	-17.09687
9.753649	-1.417962
17.01511	-46.91466
29.025734	12.783953
6.3233557	-23.018784
-1.4246855	-14.716424
13.466957	-53.36717
12.820608	5.4064927
32.10786	-3.0832858
-13.393969	4.4123054
7.962577	-0.23644057
30.015886	3.9171772
3.3098912	-4.002042
6.6496415	-3.9158432
25.920198	-27.284979
16.417158	9.965925
9.325436	-12.32979
31.542734	9.722764
21.761953	-24.64848
38.57935	-0.5835396
16.517649	16.605804
25.810081	10.074547
11.075988	-35.35126
10.623518	5.8614554
17.603827	17.202707
-5.5695376	-36.864826
-5.182673	-24.964703
47.529953	-37.88126
8.420705	-22.574108
-17.589052	-37.728886
47.37646	9.899298
15.773738	-46.52407
44.58372	0.76794964
35.255096	-18.322643
14.881819	-16.221739
19.387453	-1.8860669
-17.204882	-42.68724
-4.4579473	-34.006878
23.178259	-22.98976
1.9649639	-48.308266
28.100344	1.610571
-3.3481233	-27.173136
8.747116	10.337139
16.23329	-45.017963
11.377371	-14.2341385
4.1576633	-34.772488
19.721464	3.0140085
8.013021	-10.651744
12.014775	-12.967023
32.542206	-35.93677
20.832443	-51.63622
8.858564	-40.460266
0.3248064	2.1665092
13.201733	-47.346615
48.817043	10.134161
9.703554	-14.348746
13.741397	-36.237675
46.874924	7.2542872
35.84237	-27.288467
15.744066	-28.693605
8.072118	-33.656292
18.76952	29.922354
9.154441	-21.658773
9.925132	-8.8743105
14.890262	-11.06022
22.289587	-3.0375557
3.9653506	-38.664955
18.036766	-45.216015
12.580991	-24.535618
39.97028	-8.475734
25.173792	-30.493807
5.3025675	-47.1156
2.7227933	-20.418
14.883044	1.4240149
-5.0697637	-9.656357
2.2579021	-16.47186
17.000065	-8.513021
-16.727314	-45.160522
27.580153	16.040209
2.9122612	-44.460354
19.415192	0.944785
10.066093	1.0217386
16.965149	-24.523664
-6.626056	-29.375984
4.8324084	-32.264065
14.820871	-16.26446
-0.7755572	-13.68612
31.46232	-36.70749
17.809813	1.8531319
-34.528442	-12.541355
26.737934	7.5933003
14.114439	-46.308445
14.642798	-31.132832
43.49079	10.4709215
28.271591	23.349031
19.23278	-3.709897
14.418875	5.491566
-34.92993	-20.490225
5.2479415	-29.19624
48.16779	10.4061365
-16.833244	-37.37655
18.256287	8.9453745
-2.7610216	-20.31734
7.042317	10.201807
12.4241705	7.1389112
13.657287	-9.595931
44.525352	6.7202153
41.593796	-36.45173
-6.1880217	-44.051872
10.532905	-30.393871
10.486366	-45.385967
30.001888	1.3604602
-9.457182	-30.243748
5.3029556	-28.852427
0.66864544	-30.477674
17.647161	6.206094
-0.087131836	-28.253218
36.67277	-36.990242
31.354849	15.2568445
23.647879	3.7787516
27.463505	-14.650417
-36.140663	-7.769431
25.327772	-36.28083
14.869084	-17.234417
20.50286	-11.593697
0.6060891	-16.622948
17.256878	-29.342072
-5.2247453	-27.311138
-6.682328	-43.343513
39.543602	-34.33025
1.2486026	-22.771189
10.4252615	16.754847
3.654293	-2.7284396
11.214124	6.1539316
20.194162	-41.089542
4.6720023	-4.9356375
35.547314	-37.64574
35.150894	-8.416904
48.29376	7.193988
9.718267	-32.41066
9.358089	-37.764587
6.2103004	-41.609653
46.317917	9.522118
40.052216	-34.752064
-6.8899345	-5.6716337
17.685762	0.6138186
12.817289	-31.90943
-16.39168	-44.05296
4.491924	6.656159
24.437119	24.465546
31.67115	-4.240945
35.8784	-27.43208
18.919962	-43.576794
26.519463	-29.465105
18.292192	-32.585842
26.364199	13.968632
17.728104	4.1412244
12.43392	15.091943
19.385183	-50.080956
35.881218	-12.169918
24.05515	-1.938942
-21.548721	-44.494057
7.1253314	1.719203
14.663435	-25.64394
30.248075	10.734649
-4.9426937	-13.200595
19.647154	-38.746338
19.069685	-44.544765
-6.2649903	20.930246
17.97058	-23.186869
36.913082	-11.664001
5.523865	-22.448183
30.18205	10.436091
44.37124	6.464525
41.41159	-13.558023
1.7712313	-22.906195
10.456922	-5.324435
13.871819	-49.774773
27.779655	8.532707
21.54543	-46.274254
22.766867	-39.081524
11.5814085	-31.111944
-4.6306996	-29.87067
-0.49235538	-42.584312
12.116052	-11.439201
1.1545539	-44.191772
23.238308	28.229088
12.623945	-3.5452402
14.120392	-36.951607
47.19997	11.041508
3.4871943	-15.548998
-7.7863517	-7.6086154
22.517391	-19.41931
38.435375	-31.749777
19.955196	-22.391224
19.641993	-50.202274
6.3154707	-49.292572
-34.218872	-6.077179
8.153125	53.813114
12.108617	-26.780018
27.544575	-5.8937054
17.037315	-25.161451
18.668867	7.117891
16.661125	-48.176468
17.05122	-35.868656
-1.1721689	-34.182175
8.478761	-50.89803
40.09143	2.445171
22.075588	-6.4203033
37.947853	-13.148205
-7.4586086	-33.056293
17.066319	26.769257
6.725006	10.300612
18.28927	13.339614
30.597486	1.2827655
49.029343	8.1508045
14.568077	-2.4898992
20.344927	-35.566917
18.815332	12.794184
2.784631	-2.5331423
25.502504	12.489737
6.538357	-38.832592
31.068583	-38.048737
35.61265	-25.643728
21.49539	-14.8149
21.030989	2.3786652


==> data-files/5TSNE/fake_glide_50_27.txt <==
21.961546	-20.944834
13.465661	-2.2660992
5.0303555	-47.77912
1.9797325	-8.733881
17.730646	-19.304546
3.8379908	-56.88527
0.62053245	-22.581778
2.186072	-16.45279
19.510517	-15.413021
15.229394	34.03464
33.622597	-7.3825502
1.3202327	-57.205242
-2.3055248	-31.43472
7.2226524	-37.839977
-36.889145	-25.379564
-10.01704	-27.13316
-7.597151	-28.412357
13.674345	7.6221914
30.886175	5.883212
2.457513	-43.79618
33.290936	-5.007526
18.540556	-18.104263
12.117573	-33.62606
17.930796	-36.756107
16.54949	4.720022
22.797478	3.9072566
19.461317	18.268574
-6.817144	-12.028976
34.34313	-22.341478
-2.249979	-29.747272
27.518494	-8.709007
38.421295	-18.875692
35.62212	-19.186539
19.803238	-55.439323
25.331924	-3.4600768
4.884978	-41.09716
-9.135203	-15.2281475
8.995236	-28.074572
14.305571	6.6692
-10.123227	-44.374893
-11.066088	-15.108821
17.887703	-16.815126
-4.095138	-13.177781
20.99822	-13.3509
-43.43111	-24.894606
0.38746828	-46.225185
34.704338	-23.40669
14.574132	-39.604916
35.97457	-5.8651333
-31.764303	-23.21338
-4.258121	-34.599083
24.315529	-34.64152
34.315502	13.883133
19.603367	12.679166
21.073961	-9.193172
-25.18551	-31.539286
13.651213	-0.9149792
10.945395	-41.688858
10.873308	-30.250729
-9.67559	-42.395164
-2.163236	12.059069
-2.1334019	-20.948465
33.614983	-29.382622
12.3192	10.733907
30.289782	-27.39341
-25.683228	-32.810856
18.96378	-37.50822
-12.0490885	-47.05583
32.58436	-47.94557
1.9332484	-49.744064
-26.843887	-33.909042
-1.2431965	-39.325516
37.94316	8.311174
-11.990674	-47.072655
25.048658	-12.851148
10.8303585	9.795256
29.657812	-32.57192
27.965893	6.9406114
35.932793	-9.158648
26.418392	9.07462
-1.0262249	-56.364056
-11.875717	-18.092422
15.170706	-20.232353
17.953516	-56.341614
26.727695	-1.5996454
33.42823	10.110695
-12.629693	-14.893106
3.165722	2.1768322
-20.708115	-33.43507
26.36144	-16.991066
2.000773	-57.733234
15.834787	-34.16618
24.393175	-16.997124
28.504564	-9.511734
22.067787	-2.4898708
-11.9606695	-28.092995
-3.0159352	-37.478683
5.5911884	-50.178116
15.655023	-28.09588
8.209845	21.657839
-0.5325257	2.7490256
-25.85895	-32.146866
-4.207433	-55.343334
13.238358	-3.0090806
30.197166	-29.512281
-41.735653	-24.078276
19.388958	-26.76501
4.080343	8.559103
32.827896	-28.432158
-35.103786	-22.08655
20.841772	-45.026443
41.12469	14.851771
6.390837	-15.873245
-21.087093	-32.89993
20.074352	-20.050781
6.068595	-10.667962
21.325924	-14.517971
27.201735	-35.685802
23.94233	0.115849674
-37.113934	-25.653997
21.392008	-55.312702
-7.5915956	-41.752724
18.361864	-59.005745
36.00832	-2.899052
22.464626	-32.73778
16.001484	6.6019025
6.267188	-9.196346
-36.051537	-24.236774
-5.451057	-5.1471033
18.453821	-29.946661
29.721764	-0.941676
2.7017403	-35.23568
30.024443	-22.701519
30.33653	-33.79844
21.80819	-47.023655
28.919466	-24.68292
10.683172	-5.0306087
28.55267	-57.647655
-5.331702	-24.74855
28.518705	-15.375698
2.8224947	-55.972298
27.775892	9.747021
23.52619	0.7526255
12.605544	-47.96759
41.33904	14.760127
25.427233	2.7998712
19.175503	-47.549698
-42.615643	-23.863365
15.719478	2.0641654
7.2567472	2.832471
37.70097	-34.44192
15.873725	-18.983664
11.867534	-8.416468
-6.6639843	-43.356464
37.864902	4.2207093
9.438644	-18.196144
29.474705	-23.4852
16.921782	-14.955021
20.894726	-22.92782
35.42111	5.7108717
24.978218	-6.97204
8.402475	-10.322507
12.317464	-29.237074
3.7481306	-31.60015
25.345428	-18.952362
11.03778	10.3882
8.455188	-24.430109
29.513138	-21.978636
26.827415	10.899713
13.783457	-16.32843
10.683852	-37.044754
9.137948	-7.9685073
17.112997	-35.635338
19.449865	-13.656541
35.74637	-14.687519
24.247595	-17.133951
-21.295258	20.641922
29.776052	10.512487
10.825142	11.288377
-6.048739	-54.68027
13.721098	-47.750454
-19.977943	-35.480824
21.72523	-34.766476
13.831436	-12.345609
22.218994	-29.757473
-42.729473	-22.594704
14.735931	-42.64497
-2.284842	-14.655146
15.727155	-27.514164
16.67952	0.66736597
29.544771	-51.46726
-6.629988	-41.17218
16.89083	-55.38634
15.243669	-14.258442
-26.406656	-29.880617
31.259485	-36.0918
19.77396	2.9266958
-5.195237	-8.85167
33.991226	6.4740458
13.703503	2.4692442
18.102602	-29.112894
1.5099864	-23.261894
-8.25958	-15.944148
14.412377	-24.193483
20.26097	11.359702
-4.4666734	-38.581585
29.086973	10.051286
11.520797	13.674087
5.681171	-44.804367
4.093393	-19.775158
34.391605	-51.20683
-10.302361	-40.035095
13.741518	-8.355709
14.917742	-17.63891
14.290835	-46.46506
9.556776	-18.238886
27.444979	-20.360767
6.9069166	-32.670963
23.222935	-54.256508
34.013393	-15.414169
3.0735857	4.34373
13.3894415	-43.801083
6.9378357	-25.749393
27.441847	-28.618006
1.0675601	-31.806011
-26.545103	-34.48481
-2.576358	-8.224491
-8.905082	-35.11779
-7.2790446	-53.08503
10.08903	-41.493984
20.375273	-28.661633
31.202673	-14.770058
-6.851633	-26.622057
21.457842	-15.266359
17.692308	-27.25253
39.920006	7.548322
9.645759	-13.250155
-25.97297	-28.71488
21.76388	-8.372097
2.9251041	-38.101807
-1.2132808	-26.856693
35.449394	-16.566477
22.164797	-26.659286
-44.218044	-24.358477
-4.4524245	-24.315105
-30.46664	-22.075552
12.0549345	-13.455038
-1.0470562	-42.983963
0.7583128	-41.01483
-2.3363736	-14.746914
32.420235	12.934712
9.115398	-15.576647
23.428013	-33.58247
13.523469	-47.529938
35.740143	14.597354
-5.7845216	-49.58686
-8.8984	-53.774635
37.22131	-28.806633
22.393957	-18.79641
0.90683264	-0.9901295
4.287008	-28.154427
8.774351	-34.183483
31.824862	-7.7833505
27.086813	1.8618397
23.352888	6.23959
27.961727	-38.67022
-5.2383165	-9.907775
7.3667035	9.022067
30.904379	-31.989779
-17.912516	-44.217022
26.976254	15.180159
15.214496	-1.6544622
6.151954	-49.138805
10.182675	7.2807317
34.662197	-51.975174
9.866223	-5.7361603
15.560514	-26.592623
11.154658	-1.3926105
-37.5645	-28.893442
-22.602036	-28.596241
-3.8761113	-28.939913
5.3311124	-29.253487
35.786846	-1.5288174
30.17973	-53.10985
2.0264175	-8.777431
-40.072266	-23.240807
25.66688	-35.579464
13.101321	11.41974
20.2099	-24.946932
31.398472	-25.310038
1.2356735	-51.83448
45.526005	-14.252324
14.914737	-24.278435
-2.2674248	-34.140263
19.322472	18.797417
4.9395714	-23.293392
1.8443556	-28.972479
32.308445	-8.833034
23.30188	-18.480549
-6.1460166	-40.39266
11.034853	-10.016961
17.070969	-57.767925
-3.8572497	-43.848213
32.42551	-37.298996
-40.255997	-22.3759
-4.8253264	-38.855602
4.915978	-50.97569
33.50985	-20.97235
24.207993	12.166413
-4.1801023	15.3075285
19.87523	-32.719105
21.357353	4.752419
-4.255101	-48.447567
-9.003597	-22.441236
11.421439	12.941362
14.131187	-30.225555
25.552	-21.81025
24.079678	-38.469135
10.438413	-35.471375
41.404827	15.626255
13.286702	-12.75711
13.899071	-33.45027
16.112446	-47.03359
12.436791	2.5800412
11.62002	-17.290071
14.0443945	-18.110285
30.931343	-50.503605
37.23072	-18.607126
14.884279	-13.545301
15.802307	-16.232866
33.965656	15.336914
-12.709869	-15.418593
27.296854	1.82612
38.751717	-9.30265
-13.029575	-40.01822
7.154991	-50.676342
7.938984	9.376466
-41.570766	-22.120716
24.58695	-23.223473
2.1426656	-14.752983
-6.655551	-56.608673
22.007545	-2.4703834
-1.2056899	-45.429783
28.807196	-0.012500716
28.324875	13.741453
33.242264	-5.1567087
-2.163163	-11.836939
-10.921566	-27.975212
-6.938721	-4.816541
27.406641	-30.465807
20.158329	-17.309679
0.30523238	-49.490036
15.70225	-31.642351
15.29499	-0.7743894
13.4515085	-9.788675
3.492253	-13.393193
16.501995	-33.348118
13.818991	0.51264066
-6.288789	-5.877394
20.62618	-28.602186
7.307444	3.7861497
-18.787676	-46.539356
1.0077848	-26.480888
35.59152	-26.664036
-4.707222	-26.685062
-8.635789	-29.874964
35.660107	12.119335
0.5579828	-46.113255
17.962482	19.19736
23.004587	-13.225594
-10.32796	-42.34473
19.061794	3.5378802
-1.6752449	-47.681717
2.7475038	-14.670784
-3.0460074	-42.85404
24.87394	12.476911
27.496737	-33.366962
9.322039	-40.69152
-0.9537021	-9.314832
28.771074	11.723789
28.773531	-52.685364
5.7187643	-47.909843
-7.7399282	-28.148624
25.512604	5.5015554
6.1744046	0.9103444
20.525488	-11.15169
-10.0377245	-44.11287
29.421247	-2.2217531
19.280823	-39.846783
14.373949	-35.640995
7.7031636	1.004385
30.26006	-19.302116
-19.42323	-47.21602
16.626028	-57.15221
4.3006415	-52.58755
3.5261161	0.20880215
1.9485725	-35.047817
-42.96755	-26.21909
25.71178	-15.924349
7.4217844	-14.055218
33.578316	-16.053553
6.8025675	-53.356697
28.720297	4.656745
8.827675	-3.258588
14.314547	3.9798045
-6.1075716	-22.782473
39.961906	-18.329056
1.2138449	-53.024773
-5.5188446	-26.875092
5.234404	-12.493464
19.254251	-26.605196
18.583132	-6.8980885
7.828696	4.524399
21.359436	5.2949038
22.135561	-11.26939
-5.86983	-10.736927
7.266986	-4.337453
35.323345	5.5373063
37.35204	7.612535
32.30318	-7.4055786
6.9210186	-34.393528
30.8282	-9.4365635
-6.5638947	-39.55973
5.514212	-54.757587
33.12377	-13.345979
-5.9318357	-49.362778
2.9059594	-26.737024
31.6481	-29.094122
-24.147709	-33.153774
20.049143	-17.408016
-7.7572536	-38.447285
27.061365	-29.873144
28.995394	16.084814
17.17355	-21.952835
-35.21575	-22.34484
28.831741	-34.562626
9.145618	-16.196136
12.856462	-5.389769
-8.431497	-22.898335
1.5139365	6.680893
7.3540354	-37.817993
2.6613705	-20.047863
20.769812	2.8659449
19.27528	19.075207
-4.076002	-2.9635653
24.37917	-39.727833
17.146482	-12.731911
39.551132	14.5367565
-7.2847605	-51.78414
23.66413	7.265645
8.617466	0.26962408
-3.949609	-42.64116
23.051908	-24.343628
10.356649	-42.779434
0.7586801	-43.93403
19.57655	12.678328
16.604479	4.196942
37.007275	5.6466556
22.204731	-5.0616636
17.760117	0.6077811
2.8512912	-48.213238
12.143041	3.6169062
16.067896	10.881028
14.773226	-46.614155
-5.9851656	-21.763779
-10.8649645	-48.67145
35.025955	-27.569868
12.840059	8.037564
6.351376	4.0208206
-4.9569173	-5.031427
23.366905	-9.030281
32.897877	-46.24717
33.60192	-12.983787
38.902493	-9.635857
34.418995	-18.138151
17.129572	-8.51601
4.6513405	12.445586
36.325375	-11.03693
-1.4166092	-56.70854
5.3502574	2.5335693
17.292187	-34.659973
22.507309	-25.635166
-9.832347	-10.574173
16.865444	3.2471995
-0.44830337	-52.29804
13.909981	-20.931131
-5.877854	-46.110985
9.055816	4.190238
37.070488	11.072214
-1.1786404	-39.237904
40.88741	13.611793
17.800398	-10.602547
23.097956	-14.459915
-6.438373	-12.078132
44.919117	-8.787873
-43.96246	-22.873861
-7.5480304	-14.110215
0.5967553	-48.629707
33.03224	13.59243
10.500089	-36.587296
16.304049	-43.586098
29.576391	2.822979
-16.840004	-32.001163
-11.789834	-42.587646
19.10326	-21.916166
34.983818	7.7176776
27.144325	10.307696
31.551321	-50.848377
25.022728	-12.114686
25.441767	-25.757338
35.815617	-9.18417
24.34817	-46.870853
4.7389154	-40.960884
22.148457	-35.071156
41.85458	-17.772476
-4.9980063	-53.94209
-5.414665	-8.158239
9.998177	-30.984406
-1.3860347	-35.659046
-9.752019	-27.53114
21.792768	-56.899372
28.20793	-3.1472776
16.139708	7.7704644
-4.644638	-3.5519803
4.7501187	7.406305
18.223335	-57.63516
28.164124	3.3922327
-1.1249794	-34.625122
-9.709524	-25.371912
-6.599207	-47.038555
-8.294946	-48.8336
3.4446294	1.5375929
-9.009735	-47.325073
-8.5115595	-45.410683
-10.659451	-48.77236
-22.0469	-33.58715
-9.618749	-10.909412
3.400659	-46.440125
33.123123	-49.02669
-1.200852	-15.7644005
41.292255	-4.8964157
22.890831	-33.645016
-0.99471897	-31.411728
32.005062	-1.6691208
28.744644	15.686359
22.886063	-0.8638012
15.045966	-21.277517
-8.153266	-6.3993254
22.412998	-16.878147
13.744942	-54.868076
5.388428	10.271825
-25.877632	-35.24586
13.180365	-53.836514
-3.2428617	-20.748251
-5.972011	-24.243967
13.546101	-20.340708
10.166471	4.7379065
16.97095	-24.560339
25.606596	42.355827
2.6939337	-55.70195
8.505087	3.0698316
-4.4609685	-25.38129
9.413982	-51.256413
-8.1039715	-8.2198515
34.125343	14.191221
-4.631944	-41.775738
0.060319535	-42.298794
-3.0243678	-21.656199
30.891502	-22.564268
-10.020106	-40.819622
-4.387663	-40.396217
23.109802	9.658378
17.32581	-3.3291218
27.145443	-37.238377
14.619794	-29.25001
37.435997	-5.1281157
35.363064	-11.418976
26.379292	13.222488
8.838433	5.669614
34.571114	-21.897999
20.183708	-22.287207
28.528214	11.773335
26.950085	-46.404778
24.97584	-5.896948
19.282211	-18.618181
3.2124088	-38.001003
23.15757	-7.032028
-40.041534	-24.08109
-4.2368116	-10.628283
-18.995928	-42.832428
4.017205	4.72302
-8.668118	-6.4608846
-6.232897	-40.008972
11.455074	-26.31761
-1.976695	-48.7753
14.577125	-39.59904
23.714018	-31.327394
3.4580488	-12.80889
13.869881	-36.47683
-0.5340288	-53.46538
-1.3726859	-51.824623
33.249428	-14.635659
25.350733	-31.45623
23.115982	9.734765
21.28814	-11.360608
-39.56939	-29.429663
34.589886	4.553291
17.92182	-21.469
17.46981	-29.296701
21.051441	0.7590054
6.396391	-44.696575
33.937363	-30.290863
-1.4904484	-57.791256
-40.203434	-25.82777
19.705643	-25.26652
8.971439	-47.131
24.480225	-39.9366
-5.8744164	-30.461815
5.234685	-16.518185
23.203064	-30.947582
16.826878	-55.48436
19.328028	-1.0307019
15.118564	-3.8101594
18.827143	-32.748432
22.222263	-21.189068
-7.3951297	-29.836214
2.3892367	-50.83549
32.66546	-16.390366
-14.051064	11.692789
-19.219444	-30.743614
-6.867159	-48.527203
29.815987	-36.374294
-5.8415775	-22.96814
29.149921	-17.338387
19.722439	-15.931208
36.123436	1.8028333
-5.3909698	-15.888599
-18.871489	-44.903793
33.20757	-52.89785
37.285908	7.6429634
25.108961	1.0781157
6.0826025	-11.7165575
15.474368	-30.199497
20.28474	-35.674007
10.162529	-51.36874
7.9609704	-4.0174036
39.046425	6.209522
7.1591334	6.2810826
29.659878	12.526774
25.655815	-33.171085
18.268415	-7.840084
21.300081	3.5946677
-0.80200946	-54.994183
4.6288095	-25.303932
20.57368	-38.043285
30.901306	-5.5200157
-8.391417	-45.34894
41.38395	-4.9659004
-10.216082	-14.244887
-16.896189	-45.325684
-8.657842	-35.284847
35.80628	6.2058115
1.92934	-15.393741
14.208591	-44.50904
24.628891	-14.777455
39.194992	-26.067198
6.8785834	-18.529873
26.589382	-46.31296
29.961998	-51.860138
-3.5179372	-8.962198
3.2682192	-19.879433
10.495342	2.3042233
26.992453	-17.568933
-22.453697	-34.73254
-8.442362	-7.8801136
-11.729273	-17.583153
38.91832	-25.290173
-2.9374657	-41.475296
16.35598	-11.003565
-15.455702	-48.86504
32.78847	-53.23236
1.2679796	-36.116745
13.904424	-27.139004
-26.90141	-35.108284
24.517263	-29.747066
-6.298762	-6.656829
1.2300977	-53.340363
25.514246	-47.717087
4.540619	-52.33312
-3.0907245	-11.526736
27.575169	15.265671
12.497937	1.1428423
31.374428	-0.9759608
23.347391	7.3051004
24.18528	-46.60343
39.067238	-7.7964454
30.26951	-32.5874
8.805339	-12.264406
-3.8294654	-46.72162
18.285303	-34.34729
29.849712	-4.2139387
-8.410885	-26.585526
16.341576	-8.311793
-2.6392508	-10.296062
39.815395	13.628069
28.769407	-31.13764
17.503458	-4.092367
-10.45984	-22.214785
-5.71037	-28.384855
23.412254	-15.738368
26.280495	13.4798765
22.039892	-36.50253
29.328714	-35.495995
21.848162	-45.955376
-4.6845036	-13.573883
22.329842	-12.792883
40.088943	-16.547838
27.079563	-37.222992
24.056873	-20.351147
24.115355	-9.624641
35.50054	10.529498
35.12735	2.4092743
-4.700681	-22.434122
29.969244	-28.036398
39.753365	5.352458
-16.79861	-32.041325
-17.979254	-44.86258
7.4572	-47.494473
-24.095636	-30.94774
21.739187	-54.481983
1.4710624	-50.70042
-19.385973	-30.762722
-12.445863	-39.0504
-2.7624326	-57.167316
38.731613	0.3579859
3.5528967	-0.7381325
44.33787	-8.562895
30.312994	-38.169216
22.036598	-22.940725
6.131939	-15.793247
-42.245155	-25.43999
37.82373	-12.856648
14.882421	-4.3619084
-17.074497	-41.621006
-7.827133	-51.90155
-31.75777	-23.704412
32.006245	-33.24587
1.1273217	-36.989597
7.1195393	-20.83526
23.008049	-36.6173
23.091969	-4.810781
30.954138	-19.959888
27.065058	-47.36747
-6.0698066	-28.974613
41.951157	-19.567936
11.940867	-9.490369
30.824707	2.260453
5.043917	-55.0451
24.429659	-21.039156
3.5129855	-48.657387
24.092955	-14.333451
-4.35588	-29.732563
18.942175	-15.484179
13.424485	0.9499913
26.411087	-14.181241
27.912619	-6.2165923
6.373926	-21.848694
-0.5301241	-26.44052
25.420128	2.6812463
-5.9725437	-55.817936
17.137735	9.054991
-41.564064	-24.708082
32.28353	-51.729164
36.338585	-5.1721706
21.957493	-49.897285
5.095957	1.2263846
-1.5590533	-49.542744
5.1513934	-28.009539
21.852715	-16.48607
-3.8002677	-9.607556
-8.160864	-52.24009
-1.1244508	-21.968496
40.556202	-1.8754716
10.073104	-8.213818
31.218279	2.6106749
-11.609862	-38.5625
13.350704	-44.554764
0.17949675	-56.42084
26.965889	-15.308001
11.723596	-13.839501
14.29261	-31.472118
34.44516	10.462159
20.141024	-31.740553
0.88216704	-30.117714
19.393185	1.8963867
18.58168	6.336121
11.160761	-45.100384
7.0757365	8.846199
20.443419	-4.9274306
-9.23319	-26.157717
20.573275	-56.001167
18.536238	-59.182034
20.740513	-18.506676
-33.84873	-21.674662
-23.082048	-34.561096
1.0088255	-54.38382
17.085072	-43.518135
11.418642	-26.271917
27.589188	-32.391907
5.033535	6.2787333
-40.917595	-24.890709
33.1092	-18.683748
19.131866	-2.7296643
1.1510127	-30.15784
33.77487	-48.765022
-9.352975	-30.308092
11.230753	-25.420748
15.525902	-30.355227
28.73948	-9.674623
6.1546955	-1.3912516
11.078516	-5.1524444
30.154423	0.5624549
-2.4485626	-14.841736
34.08704	-52.14758
21.823906	-37.65566
-1.4645512	-43.491737
16.755714	-25.50153
5.7855444	-54.42472
-26.847078	-32.082787
37.243134	-18.937845
6.9211483	-43.34767
20.101791	-33.468773
27.401419	-35.13731
-4.669481	-6.2080092
2.6859078	-53.608746
8.989779	-0.5147412
-8.190015	-46.235153
8.7501745	-32.734962
6.572289	-48.795345
20.652374	-6.9849606
-43.82213	-21.938053
-3.9863853	-47.190594
25.086336	-29.160435
21.207188	7.740068
13.421037	-22.368498
-9.696033	-50.564236
28.01584	-25.53891
33.05477	-33.1781
26.733122	-21.126057
27.734673	-11.848087
2.0553038	-44.28269
-44.2687	-22.870045
32.388958	-12.291745
38.8599	-22.864912
6.783131	6.035664
3.776911	0.69696766
10.155674	-18.61307
-2.8140404	-28.20088
3.744645	-29.1189
27.723366	-13.151653
-8.222126	-9.212621
34.43546	-49.421238
36.109108	9.42469
-8.683965	-21.053095
35.975494	8.178356
0.15819895	-53.696037
-3.1789122	-52.675217
-25.69835	-33.640118
25.468807	5.5043235
6.607202	-21.202026
32.43602	-26.441395
-6.9864106	-30.933508
20.376308	-39.395912
11.985858	-16.257996
-30.852373	-22.342127
12.479295	-0.1285041
-4.8048935	-10.496132
-7.1211896	-7.7847996
-5.376155	-5.2349787
10.858814	0.48342535
26.360643	-44.954872
21.071705	-57.125828
9.8285265	-20.45074
21.821594	-35.901096
-3.0241618	-48.876472
29.748453	-17.717167
-1.5163007	-24.276869
11.56696	-22.677362
-0.21481875	-28.063671
4.0994473	-27.379644
-0.8570618	-28.981354
31.807034	-51.09054
34.998974	-14.898015
25.753609	-2.2617562
17.406235	-0.8092768
7.488941	-33.349068
35.024384	-52.822674
29.577929	-12.562733
-8.800762	-12.309045
-1.0154532	-7.9757104
9.384207	-40.61152
-5.176754	-30.23068
2.8596103	-24.192715
21.026295	-55.298145
-1.5646825	-9.688662
19.514734	-19.472347
13.9662695	-44.48752
19.405043	-47.14478
-0.6919282	-54.43976
32.029343	-18.74877
31.105003	-6.7667494
15.121479	-6.2588153
-26.410255	-32.49502
8.661372	-29.63739
-2.756234	-44.762764
-1.6922902	-28.276957
36.105915	-3.2177875
26.008268	-48.401012
15.897503	-11.678872
-6.7739973	-9.185389
0.54462385	-41.824966
-38.553432	-28.695002
-38.301754	-28.588184
16.359686	-2.2484345
19.865227	5.501047
8.43786	-49.259777
35.74509	-19.593372
24.117392	-27.782658
16.976746	0.5068738
18.686382	5.718767
11.01099	-2.6617157
28.72315	-6.2380686
-5.0993447	-9.096696
32.614693	-47.407673
32.921757	-6.65349
-21.453093	-46.91102
17.589046	-25.577423
-3.560778	-31.954494
18.705996	-2.226908
23.455776	-9.88141
24.293987	-44.64944
-7.419057	-28.9206
-8.110055	-24.634197
31.06758	-16.06155
16.927732	9.9797325
-11.162257	-16.733295
19.062016	-8.603899
15.813282	10.991398
45.766712	-14.260857
6.655892	-24.36698
-24.048681	-31.009354
1.9026943	-54.761295
27.472488	-4.3163676
4.6540856	-54.524174
17.225073	-57.970486
11.174871	-19.023481
-6.9263363	-26.378527
2.0218098	-26.499098
24.575226	-0.056526218
3.4646876	-15.133464
18.621412	19.383692
-22.49866	-33.405666
4.674636	-36.880856
40.420834	-18.056297
27.065681	22.245478
1.2025661	-40.055153
7.89987	1.3315375
20.278656	-54.113285
30.908567	-14.035247
2.5925744	-57.750195
-9.499519	-50.729057
0.9818456	-1.4905572
40.357933	13.6925
25.054152	-13.829577
1.5198858	-58.332546
-3.850724	-50.230793
2.7158396	-28.062828
24.031746	-47.828316
21.361547	-17.208199
0.47758695	3.3111157
7.662284	-1.5431664
28.064415	-1.7296286
-4.2941527	-11.7589
12.079399	4.64972
-9.344806	-27.726997
29.763945	14.617749
9.819005	2.3714159
9.029138	-22.658646
25.119778	-18.654182
-22.719875	-35.667526
38.76631	-22.886745
-21.670822	-35.01697
6.0676656	-22.987242
30.466614	1.1885486
19.653538	0.6298865
-1.5235356	-31.372425
2.177879	-29.488497
1.420568	0.15567154
28.349813	-0.41890606
6.971977	-23.547218


==> data-files/5TSNE/fake_ldm_100.txt <==
19.724995	33.565952
-2.1227977	14.092528
-13.411376	21.484411
-17.459187	32.66297
-11.620663	38.51917
15.006892	38.712112
3.4223518	16.909422
9.846172	34.599068
-5.99759	23.034973
-0.757451	27.90574
36.040714	44.803024
36.880787	41.665447
-25.461376	7.9495983
30.378647	50.025875
-23.892183	-5.5380187
-22.095678	12.317742
-23.106554	8.392304
20.746796	15.812235
21.471785	10.732298
28.432991	44.377594
-14.276734	14.794634
11.814668	48.279633
2.3533113	40.92358
-21.02584	23.40187
-4.3056107	-1.2116675
2.4988413	0.9054249
11.10407	35.679527
-2.8835545	38.226246
3.3703475	12.954759
-5.5331388	37.849537
-21.431776	22.206547
0.5138922	2.532261
8.041244	11.011573
39.792965	44.0072
-21.34592	31.821426
0.27928296	47.774403
27.413486	43.578396
21.55842	23.735802
4.098343	7.493376
-23.544865	25.779432
-7.0612917	48.20315
34.908108	29.634056
4.4515734	48.00975
14.213484	49.45349
-23.602617	-4.163801
-2.3452532	38.373436
15.437265	39.27855
0.9212589	21.247883
5.2882924	14.43621
-19.856625	16.51697
-32.743572	14.294065
-7.7966714	37.31213
11.892163	22.895845
-11.208241	41.144924
12.147449	17.011406
14.114262	10.978819
15.590076	33.050175
-33.817875	19.977398
28.848436	40.232975
-5.7228227	26.353785
20.462334	26.00229
-1.9331344	13.0237665
-0.2827687	7.3428345
25.14385	13.528364
-15.259008	10.560654
14.986084	10.802798
31.449308	46.95848
-31.54821	25.66323
25.99932	50.84158
-0.65869564	34.95696
14.7853775	7.3016596
-25.290625	9.5950165
30.245384	43.83964
-18.474445	34.632427
-15.187401	32.5285
4.6107926	27.869637
-12.410304	14.057958
-0.72233236	17.750813
9.612468	39.52403
32.5944	30.265299
29.740852	48.195984
7.846579	35.03115
-11.444165	36.510124
-5.942313	25.19726
-2.3266273	-42.066196
32.027477	32.15945
-0.25531974	46.466663
-16.742517	9.247916
-21.67411	6.7306466
28.684954	42.010406
-23.599052	27.899252
-24.990297	14.313068
-25.39408	29.202423
11.989638	46.14281
2.4602199	38.726166
-18.720371	4.3658237
-11.178423	20.132874
36.652653	33.06524
33.45254	-7.411937
6.94539	16.648808
-24.98504	18.801966
15.630101	8.71884
-28.66132	22.418756
32.261517	-29.875343
-3.3703053	4.421559
-24.794586	-5.145508
24.445604	41.68239
8.66329	-4.4819174
1.6515397	17.23413
3.6975973	19.77448
37.15299	50.671173
30.537622	1.4586862
6.9298086	52.64108
-13.148585	17.500528
-15.498526	46.165714
-0.4718013	30.423529
-13.600382	33.67732
-1.1439004	18.978813
-11.962617	10.327619
-27.616854	-12.735973
19.756012	50.155617
28.984903	47.012558
-18.941902	29.807592
26.346226	14.187146
1.2846919	31.34968
2.7925034	7.5501976
-25.187452	21.171408
37.66053	35.108326
17.081665	34.161682
11.593117	-14.5029335
24.70106	21.887526
-14.121692	20.629457
6.1209965	53.034782
28.291231	3.1598673
-0.011156155	13.176993
-0.07146112	25.65747
-15.843175	7.3189907
37.289303	48.160046
-22.572609	7.2380433
-17.924505	7.7350626
-28.322952	32.361816
-2.6279078	35.696472
-14.185949	2.9404788
21.327045	48.095512
28.652632	2.1483653
13.908823	-3.9016442
32.619053	38.74308
-28.329754	-3.1398053
-2.4587092	4.1390247
27.872057	-2.269937
-16.817106	29.9171
0.25439996	41.95351
32.38282	43.291546
-28.115828	17.446352
30.019358	13.233718
-11.891294	34.106842
33.88906	-8.881198
-12.743585	35.34827
-8.962114	33.543633
34.831722	26.880274
1.8830578	24.96439
28.98594	51.136494
2.5811248	1.0397177
4.7367263	42.400265
-13.311202	51.791225
18.745745	44.878323
1.1351537	10.653322
-1.1097833	25.33686
9.7388	9.426141
-2.5094402	18.763918
-8.246465	26.045168
9.016585	48.629498
18.389156	31.5622
-4.8521237	27.678814
27.086197	13.114867
40.77486	34.26472
30.647392	45.985
19.98784	-3.984308
38.40939	43.050602
-1.361904	37.944572
-5.949704	23.02693
-5.6963654	17.257273
-11.714077	17.43662
11.010646	41.128357
28.249174	9.035701
-27.515484	-3.6119416
40.263916	43.500153
1.6047833	49.53069
-12.100393	24.24514
0.6021168	15.3422985
3.0090072	5.941324
8.71394	52.676197
-14.703209	43.25929
-8.955426	28.907024
14.218219	51.68437
-15.397136	23.285892
8.058218	3.5881317
-1.3175931	44.18735
31.256342	20.588324
-3.65072	19.614063
27.518421	12.374105
-26.0447	20.623474
6.9410944	45.77212
13.599459	18.37532
-5.7494745	-1.9481465
-30.00782	18.356096
4.547524	37.311016
14.096167	16.725628
12.382214	9.136808
18.09539	-7.9838405
37.237007	50.666714
-29.105476	16.557676
-4.2912354	30.169573
19.225653	35.79957
-3.7199388	23.843674
2.903682	46.418327
2.6255975	47.313377
6.1345577	29.743038
18.789804	51.59549
-5.6427407	-1.9849743
9.944897	45.95103
8.80395	45.676064
-24.642582	-4.022388
-9.528594	42.59141
21.456451	25.949858
17.339138	7.6724553
5.769751	24.902891
-20.659945	36.572357
-30.123419	26.552578
-1.3582317	24.6541
-18.414162	47.568043
-1.3778341	26.136072
-25.541769	11.941743
27.456247	49.596336
21.199186	11.780473
27.85958	-2.250989
7.6843157	42.646973
13.711833	8.720454
-5.4031506	17.02105
-15.755013	26.167526
-13.629501	23.023687
36.265327	33.957127
1.8012792	25.767971
-25.489902	-1.5555296
13.011801	11.5834055
-18.042234	32.17559
-8.652345	31.054937
-29.822334	11.7055435
1.5884316	43.225735
0.33514845	-25.338022
26.026957	8.863927
9.536529	22.137917
0.04049554	37.722313
18.161821	12.8965225
7.035236	19.472342
-27.2762	28.11187
-31.453032	23.024017
-8.416786	5.0451612
23.811111	37.298088
-11.700182	15.948133
-14.962222	5.338565
15.025319	21.835188
-2.1421263	32.149662
7.8898077	21.412235
32.97871	45.53498
17.311052	34.584824
16.12696	35.307457
28.763067	42.336227
-5.8357015	40.14057
-7.9174585	36.161324
32.866257	-6.094936
-2.8587887	18.353357
-32.76369	19.42457
8.449121	46.170937
36.700203	51.03413
-32.80867	14.398552
11.572061	54.583897
11.867325	36.271866
-13.85989	31.321512
23.329117	8.002573
22.338276	44.1025
30.31368	42.292866
-0.69912523	33.963375
7.190407	6.2592263
2.2027194	24.774204
-25.102442	-4.7675524
-21.482672	32.4494
6.9225082	48.45809
3.0406156	45.81322
-2.6166005	33.21462
-27.302715	31.423138
26.44272	6.576109
0.6284237	13.860028
-13.895086	11.985051
14.194214	-3.635035
13.916974	19.65654
-28.439304	13.408135
2.496244	31.692049
-7.972651	30.18374
-30.357014	18.966635
7.181878	24.43979
3.5061116	49.371
-18.486607	33.529938
-0.27752608	22.289072
-10.941633	4.698493
11.597006	33.889565
41.601757	-22.30035
29.035782	8.411259
-4.11964	15.309227
-1.8757912	29.535114
24.14577	24.062925
34.729427	21.642376
-22.556131	25.835218
-15.517486	10.07646
11.559495	17.079275
-0.8600439	17.263533
-9.462148	22.749762
-9.8407955	13.40525
5.4673843	21.700932
29.768614	1.6047862
-6.785981	19.312172
12.284752	14.168186
17.964312	34.66822
39.563587	-23.506208
12.343973	34.723774
7.352577	-4.8356175
10.526561	-0.5271547
33.036774	28.973946
10.62688	37.7895
-1.3536274	20.336306
6.431768	3.6916506
-6.7341256	47.704594
24.313232	-9.047729
14.473973	18.584248
34.258003	43.89127
-12.666619	30.975601
-6.5398564	7.9192815
-27.087452	-3.6093204
5.801959	32.00061
4.0510745	35.41414
-32.97275	16.374392
11.168669	13.768838
-16.87192	26.990446
4.3742633	47.0507
-7.325282	14.466488
7.133496	8.985629
7.5751886	10.036356
-17.994455	4.497665
14.143817	25.31786
33.173416	-6.9031873
15.163543	44.492493
35.416534	39.3408
6.478149	14.232949
-14.26955	29.059225
19.6882	16.380606
6.1332912	23.350193
-11.166953	21.925602
8.649115	18.351042
17.783928	32.556614
12.748173	29.309692
32.209206	0.58875644
-20.104488	20.530342
-17.208353	36.69811
21.345348	19.534311
-22.012815	9.129048
29.95139	36.105713
30.339746	-4.4167733
30.252802	37.716953
12.673195	-4.5165935
8.867978	28.770899
4.603444	39.922523
36.15502	42.015697
39.477707	40.414093
-9.854982	28.30115
-21.006678	6.0728345
21.819502	-5.542044
-4.426014	8.399574
-12.409315	35.206562
3.2950325	31.658274
19.786951	-6.952208
33.683838	48.801033
-1.4727721	21.02844
-30.262688	17.056963
6.880606	44.79248
4.611961	13.19182
-17.573822	44.884205
-23.395025	19.598173
8.031107	39.767746
0.4962829	37.002254
-35.76325	4.7549677
1.0470926	7.025774
-27.742434	20.439915
4.9649444	2.612443
2.4379103	36.64705
-8.939515	19.764141
-22.505667	16.862204
6.7358465	32.21807
-27.534115	-4.946556
31.332096	34.960262
-6.355738	24.824545
-2.7791831	23.097208
26.98517	51.550373
8.9236	7.913608
17.737236	48.080276
6.6978636	4.0896993
-18.395994	5.9217896
36.748634	43.181484
27.638361	10.539121
-28.9389	15.349273
13.706905	33.56799
30.544334	39.06564
-7.095435	16.817308
4.8895054	23.928549
23.905792	54.888878
5.7861214	42.50168
-13.307462	51.78199
-5.5499887	2.4958146
40.246746	-22.679008
31.065765	19.774878
-3.4667356	17.355139
-2.028638	15.367824
-17.031685	40.50761
-26.21614	11.882134
-17.585693	45.08401
33.849102	33.03253
-26.764883	26.232342
32.730324	41.378212
39.192387	36.703434
6.8984504	44.564034
12.072582	29.935486
25.368067	42.486897
35.906696	30.488688
-3.8874516	12.620487
13.5158	42.996418
-19.59991	17.133572
32.764652	28.75088
-41.77213	13.258139
-8.560326	42.934322
-4.032464	-22.168379
-7.612635	1.3864129
-3.459072	35.203247
37.119694	37.284576
-4.799606	11.662278
13.491168	-3.8733125
40.189854	37.905094
10.839601	39.251106
18.645617	23.442596
32.46558	3.211608
23.51735	40.775208
20.166012	-6.562107
14.920006	-40.491146
22.96605	48.333317
0.33995497	16.132898
11.011251	4.5113673
20.85614	47.253807
13.960635	26.547773
-2.7622168	-1.0371668
23.107067	36.855164
7.465111	0.6661876
21.21788	23.16792
-7.403021	32.905464
25.269958	-0.3521024
22.549597	18.367878
11.26224	7.695196
-15.1663885	9.48662
14.747741	51.65521
26.329786	52.430553
-41.777515	13.256283
-5.885118	10.777364
14.246099	38.211357
4.0930233	37.829906
36.95203	42.471638
11.76983	41.558167
11.895213	11.340418
-0.4457218	24.099888
14.679316	24.651888
-2.5924473	14.030438
33.66846	30.964413
-11.799154	22.288174
-17.016102	5.4584727
-14.342673	33.288292
-7.8009224	27.443474
-5.485314	5.546698
-24.76074	42.732433
39.662846	40.585274
14.988693	49.62878
-19.918348	20.21224
9.458668	24.820272
11.849978	0.24163942
-25.943892	18.277235
17.090149	-48.834045
-19.724115	10.111932
-4.244994	45.61675
28.78509	32.26053
-6.003507	55.225163
-27.746252	-1.8786342
-6.9256	6.3335857
10.9599495	-8.93001
27.647053	-31.58294
14.941495	34.569866
12.080674	6.7451887
6.2776594	4.6118855
20.12109	46.51012
-4.1747932	33.267036
17.330408	25.67253
30.283173	36.08748
10.399178	9.597791
18.76561	50.22525
13.38746	0.7637994
2.1395671	17.023603
-0.09911242	18.550467
-15.993158	30.004734
-4.9071784	13.801936
9.859129	46.881966
31.650234	37.596256
-32.74105	26.08828
40.499886	47.15627
-18.338787	23.042831
-19.082445	19.844835
-28.517494	16.102991
34.31732	47.358273
-11.467531	29.780756
-16.43499	21.425804
-7.404357	21.258272
-6.8442745	6.4300604
16.305794	40.143085
15.497492	-3.6850932
-12.69633	9.745888
-30.015322	2.6877637
-27.344883	28.215574
-3.4823437	27.259693
7.419932	35.469116
-24.87027	24.266668
34.321384	20.363997
-8.8513365	35.730556
6.410981	41.29297
-19.563236	17.395935
40.81184	34.350468
20.709555	-6.2680063
-3.0095222	10.684198
7.630135	12.809039
-7.702939	28.470322
3.432248	12.676629
12.322506	8.790721
22.138937	-4.0563364
1.0341301	-22.728405
33.253613	37.772392
12.946801	27.612505
3.1143699	43.987564
9.184053	37.5403
-11.124621	18.949284
16.018751	8.354009
-15.518499	31.088177
-17.234882	4.0429873
28.520102	3.9014661
-0.76310796	12.607891
-0.3691548	42.791847
-6.558135	34.710365
29.765896	35.120403
-28.072468	32.35895
-1.9050213	9.885097
-19.618896	9.507568
32.51128	41.784832
15.730912	29.43526
0.7333827	0.9127818
-29.51549	11.868661
-18.359625	45.865524
-16.047276	5.842562
-21.928732	13.142785
-1.725422	40.240776
-23.648003	31.048538
25.72659	-8.404884
0.43913466	8.423294
-1.6967576	2.1855419
28.526665	12.711834
7.4341083	11.107998
-0.073522255	4.1666
19.168531	-5.850394
-5.202463	2.357112
31.6992	-30.098663
7.0799007	29.013168
1.509558	8.778122
9.653192	30.587894
-20.801199	40.24043
24.558468	43.69194
-14.781869	14.349506
-5.6213026	42.512337
-26.18945	-4.896963
9.473412	43.290466
-17.972961	13.151863
8.368383	32.011284
14.168442	32.50372
5.899446	35.74338
-3.7380507	21.8574
-24.713474	15.125081
2.7208734	12.903893
0.27838096	27.367859
-10.07391	17.99365
31.012774	5.469676
38.677612	38.989758
-16.016191	18.902458
-2.7208505	22.787592
-15.622256	29.851679
23.5005	-8.046598
-11.021134	10.760181
38.788734	37.29138
37.304768	37.71336
28.011086	44.560017
-0.8565987	23.512503
2.8502421	7.8655767
8.058775	41.469944
7.3594875	46.192375
-19.015154	23.869102
-26.029171	-2.8183901
-9.830892	32.59914
-11.4441185	31.581009
-27.203297	17.808313
-24.46246	6.1339083
20.338917	40.171513
7.8681417	47.138973
4.8111544	53.17846
1.1897107	2.0939548
40.74864	37.92832
-1.8820769	31.296614
-9.401013	10.527775
-23.21018	7.0364695
-30.696705	19.819096
8.071435	13.644514
-15.613729	7.228763
11.447712	19.951733
-9.109106	28.321371
-2.823259	6.4430704
-11.924041	7.110798
16.214666	12.266
1.7262529	41.602028
18.55177	44.14615
-5.860758	32.40661
-2.4707692	10.103746
33.77318	36.857086
34.31682	20.883003
21.199423	31.403103
17.821066	47.234802
-25.275251	27.35658
-14.027625	42.343506
5.9305167	33.63012
19.921278	24.720165
25.270615	-0.3822955
10.817623	37.563686
21.095032	-7.301272
-24.1977	29.980099
-13.999996	37.347225
-14.723346	38.30705
-15.883531	8.053927
-11.133752	45.350388
-17.246494	19.933615
-24.76444	42.73193
-4.122811	34.5926
5.8699803	11.370989
-2.7216525	28.124914
14.4806595	40.72275
-22.259441	11.389355
33.937725	29.638792
-20.212563	25.700508
-25.997972	17.070518
-4.0358477	37.18592
29.145687	45.93306
11.723804	44.323494
25.111937	4.720303
31.353659	-29.958124
7.4323626	19.19632
20.116938	17.611856
3.385938	28.245579
6.1508207	55.30333
-11.179573	33.30201
13.016527	44.6444
-3.5148807	29.38008
-13.843514	25.613224
18.093227	38.510162
3.5530608	43.220764
-12.694543	25.604216
27.518967	36.452213
-28.018757	13.199134
13.4591875	26.06725
17.093431	7.512579
12.762161	47.52949
20.046497	27.858799
20.715897	42.68459
33.388348	38.743782
16.109016	51.463696
7.575986	40.745773
23.322552	-4.8577595
4.4270835	22.750134
-8.9373455	15.564054
1.3722531	9.0294895
27.375416	47.082253
26.446367	44.60905
-10.679561	25.465117
29.848381	-34.22603
-17.260443	17.96658
-31.363874	22.801767
17.3549	16.98116
-26.0765	11.3203745
12.081889	33.114487
6.2155123	49.194286
30.119976	0.7170463
-3.9003532	32.412407
25.701305	40.289387
5.0775247	15.058881
-22.734554	22.150518
16.292768	41.855602
20.278242	16.27576
27.45036	51.76601
29.44642	41.210224
4.694875	27.887966
6.0027833	55.063778
40.41326	32.209602
35.46471	24.056524
20.267323	26.305796
12.783758	31.669867
18.537773	21.373158
31.591984	4.001302
32.383156	-30.699028
-14.002151	8.18286
20.30893	54.316425
27.985504	5.5431094
12.938404	37.1579
-26.194376	24.62742
-3.5336802	26.249735
-22.821157	9.858134
37.267765	44.218628
-14.122569	38.82066
-3.331923	39.125385
32.44939	36.032013
-17.060625	48.452217
34.43213	18.059805
16.564774	-49.243786
25.976227	10.145273
5.367087	17.873255
-0.35045084	28.108181
9.729127	28.885487
-24.628233	-2.6581628
7.1349025	1.2845023
37.134342	32.412754
17.83608	37.814487
37.98079	29.55491
-24.169518	30.57199
-17.39157	42.28661
31.539476	3.5376322
-11.057955	25.714024
8.092651	21.801891
-16.645008	24.746628
24.223423	45.527313
34.76008	38.153576
-20.790693	27.47003
-3.5823283	12.903604
2.4563458	53.155525
27.80046	31.16288
-20.268536	23.65195
-5.8470097	30.369368
-26.883316	20.478153
29.3214	52.431705
-22.080404	9.00774
4.003781	9.901377
19.763712	-5.3350058
35.837147	23.288921
17.003363	35.48852
-2.8310568	7.624679
-6.314264	28.090055
9.132506	48.50679
-22.783184	34.20319
16.779835	31.335003
-24.147575	-4.970583
24.401789	48.81582
31.274149	40.157177
-6.508361	39.11512
-0.6250812	21.858582
-25.821272	31.134035
35.059364	41.226665
17.06143	49.999672
2.1425853	50.516853
-31.854101	25.799124
-19.067104	7.4526515
-9.466166	30.399084
13.201702	33.561768
11.126594	19.526697
-3.7044928	23.07277
4.1176476	52.916122
-14.476452	34.86518
23.344885	51.068768
10.653921	49.284595
0.89649206	20.670717
0.26998508	33.168503
-1.8159745	25.245506
12.195014	20.713633
-0.21620929	3.05723
28.479792	10.252662
33.60008	31.616577
17.952719	-5.8745885
3.2552676	2.5121856
-23.721945	8.081494
1.4609842	45.58061
-18.848186	29.482473
-5.3317723	35.11801
-13.700431	5.1756854
24.262743	43.45461
15.66149	49.443535
11.511119	-14.423405
4.171507	30.99104
17.58486	23.649832
-2.5429173	0.5996739
-26.995945	-2.623631
-13.231085	31.40482
35.36086	27.996645
1.990877	29.11541
43.18505	40.316746
-21.728407	7.8247466
-16.828959	22.204697
-13.382587	36.369026
-16.961626	39.751312
2.522592	14.2225
-2.4705172	4.209057
10.696403	12.361495
4.297681	50.43788
35.45351	34.56487
7.7411265	36.730465
-27.905182	22.932833
25.016169	26.196953
-20.1202	27.820173
15.153698	7.050355
7.480816	-4.0114083
-17.365393	10.410101
0.62485117	17.94825
7.35316	50.641834
5.736483	46.96634
-28.951422	31.33602
-8.690646	8.18032
26.49765	40.860775
34.1232	45.037857
4.027592	51.869316
-11.555147	28.988005
-17.968964	15.847135
5.6613235	26.473387
11.043923	33.580643
3.6486406	19.223656
36.69118	27.522501
-26.834879	26.613256
0.9900754	28.767649
28.236517	38.5329
-5.5586624	28.776548
-5.8011756	55.16344
25.951885	42.505238
-24.948254	-2.6394348
33.016174	-29.805807
-16.487415	25.417461
15.363117	21.958075
-16.546219	8.677716
-0.90346336	46.571655
-18.644918	3.7054856
-17.997341	25.54194
-3.9187791	24.880575
-13.495029	26.15371
-11.101649	34.798473
27.582043	9.310353
-17.712015	8.860807
34.25848	45.131474
-23.586184	27.923698
-28.387648	24.652592
14.149857	8.713814
31.645168	1.6829351
5.4533873	23.889902
7.3991904	5.54424
-24.393742	6.251566
-6.065837	43.117268
-15.985352	33.834305
9.64972	41.042656
-6.047432	2.9461203
5.844254	38.54966
12.129846	39.351463
15.116907	31.526314
2.6952276	10.444221
27.086775	41.56565
30.58883	48.56215
-18.533873	47.57909
-24.921371	21.544384
-17.467638	19.826298
30.294333	16.316742
-24.151056	8.904947
0.17432827	38.86725
15.4320135	40.197685
-3.0289912	6.3656673
-18.580297	2.5087097
39.237778	39.648243
3.0273104	3.0455081
-15.649215	20.764818
19.093805	48.493736
-11.898526	13.418786
4.647409	34.980442
-4.674656	19.800455
9.692334	41.152958
14.35581	29.805593
29.294777	51.009823
35.82748	27.973482
16.679853	31.503513
36.830246	46.593513
18.536484	34.063927
6.660175	-38.05688
12.257266	-15.015665
21.642765	22.113737
-7.3321652	23.701555
10.645107	12.8941765
15.724737	15.038639
35.3375	43.076595
15.973771	7.9177604
-22.199501	23.651848
-14.878508	14.745296
33.40113	24.325542
40.96657	43.49426
12.029827	51.26457
13.703663	30.22932
28.363277	41.408504
10.669569	-0.43498784
-20.992632	28.276407
-26.463804	-1.8020607
-2.510851	0.46306947
24.977228	4.5211916
-12.813976	27.059082
-23.648338	19.812687
-7.0560117	35.504997
26.831226	11.943445
-20.009014	39.462177
-3.9838865	-15.624974
12.622245	-3.7155507
14.107378	-4.8289876
25.582031	5.825711
20.993727	18.423307
10.530961	28.213408
10.669951	14.886758
7.1638427	16.35341
29.204329	4.010191
23.092472	46.402145
41.26556	43.513714
-26.26472	9.631085
-17.435614	11.866812
35.79983	-19.311113
16.367205	-3.2792606
-10.5838	21.679926
11.627766	30.091862
-13.705215	2.60945
1.366208	10.637697
34.62914	42.89904
9.881685	15.497449
-23.873627	37.600357
33.06038	34.50421
38.570618	29.240248
43.11723	39.20801
-7.284339	29.681013
-20.521402	8.647178
9.042171	50.47181
36.652023	40.02519
45.394444	39.799435
9.59428	16.26637
14.408293	14.07352
-9.609616	39.137722
31.287407	36.369087
16.839264	-7.4936795
-27.009264	14.71596
7.45562	-4.645626
-3.291305	41.3572
8.604601	12.267733
-18.278713	21.158434
-25.532545	22.394157
-14.318365	10.801591
31.525654	20.887777
18.076044	48.889893
-13.539147	40.79405
-20.936512	24.75933
-7.7125387	16.537027
16.127552	53.257656
11.232071	51.289062
14.361372	11.930181
32.956074	48.493256
10.004692	21.66252
6.3680196	51.54403
7.7884035	32.047897
-21.243582	4.0384398
21.108704	-5.44264
6.3023148	38.033966
-16.405794	35.882065
-8.842448	39.5282
14.899651	5.6122155
33.12684	43.02789
-20.32437	9.034519
0.8307555	7.1633124
16.542265	47.31272
11.930589	0.2988683
4.692445	2.5720894
-4.1289034	5.993375
18.036015	15.381745
18.864153	23.435177
-16.552692	28.641966


==> data-files/5TSNE/fake_ldm_200_cfg.txt <==
-46.627506	25.828419
-30.489262	-1.8997972
-4.6832824	-31.886745
-47.204094	-13.857963
-42.25521	-33.51925
-5.5559545	-36.753204
21.61325	24.780449
-15.880477	-34.55801
-6.28521	-32.049545
43.69178	15.311258
-46.76683	-26.940104
44.098747	1.649641
24.487936	-24.800163
-28.42153	-42.552486
48.335007	-30.027319
23.618633	-23.376888
21.785198	-22.654356
-43.323112	1.719011
27.100586	16.947166
-41.192516	-24.358421
-8.45325	7.0820255
-14.625762	-11.63348
-38.717533	-5.913724
-2.432852	-46.573933
26.16247	30.222506
21.121202	24.076113
13.550665	50.95693
-37.741905	-12.782105
14.332818	33.988987
-31.500027	2.1645706
12.352922	4.2269173
23.355438	23.24708
-8.269199	5.843075
-46.962692	-21.712133
-45.89921	2.5719037
-42.019234	10.532536
-41.453144	-26.141243
-0.66813487	36.630066
26.535725	30.840387
2.7763817	-32.511112
-13.565919	-35.828953
43.499252	1.6260452
-30.734478	-2.8413773
-35.41657	-27.92423
46.4313	-29.717041
-41.98754	0.8548857
-36.0175	-3.8951206
-14.424201	-2.4205291
17.292822	14.045234
40.001457	-30.941229
14.377944	29.366531
-17.51114	-5.176298
16.429314	6.2291093
-1.9384065	-12.710306
17.674776	24.496515
-26.581856	40.567146
12.503938	16.139341
-5.112573	-33.516113
-43.97185	-29.520245
-3.9697454	-14.607587
-6.827469	26.249313
11.030742	44.57339
3.6451988	49.863865
36.26016	-6.374258
21.222883	-18.297407
-25.345308	41.588192
-52.919285	-10.1226425
1.5423843	-37.796318
5.1562653	18.394423
-18.545717	-7.6976714
-22.517017	40.66168
22.784063	-26.469042
30.127136	9.950547
-1.7342267	-29.928728
-33.76757	-17.620743
12.535737	-57.00338
20.194838	43.970142
-4.160164	41.40975
-44.449623	3.6644053
45.097305	0.107744455
-51.004612	-32.673702
-10.861008	21.265142
-47.05583	-29.438019
-6.282383	-33.390522
-2.4713998	27.43684
36.299004	-1.2511195
-13.501267	-35.82677
19.713	42.15728
17.890926	40.05792
27.79675	8.131867
-12.36699	-35.321487
19.550838	-23.326174
-33.975777	4.47961
-25.634487	5.638662
-28.828217	-7.5832953
16.20243	33.579845
-5.5289254	23.898489
40.274757	-4.698934
39.071804	-0.20280297
-0.964	14.470779
1.7406111	-36.461815
-21.791805	40.326996
-1.6825328	-37.143597
26.934381	1.8928522
28.640232	33.727154
46.410286	-31.018484
-45.78258	-31.130993
-34.67232	-4.531591
-29.434916	10.98319
30.65807	32.83561
-16.514896	-15.88632
40.303158	25.327885
-32.5607	-2.10939
-12.181445	13.512366
-41.310375	7.15253
-23.076914	-3.662876
-38.24242	-30.092686
-32.44603	8.301276
8.790131	40.467438
41.847893	-35.93976
-45.656017	5.782087
-50.81555	-32.690334
4.9193187	-3.326846
-14.112407	5.747316
-23.527502	-0.029604072
12.565638	26.60208
-2.686423	-27.18445
43.482788	-5.8785567
-33.986618	1.0249082
-6.598143	14.099
-15.085997	-48.189102
23.515224	41.812897
-27.046988	5.370236
40.512207	27.523941
-7.1262517	-22.563904
-17.4227	-9.130673
13.611719	40.96585
5.8235416	-6.218968
24.420982	-21.237019
-15.874517	-2.6411715
-5.738402	-36.27635
0.9188998	45.912003
12.6235285	27.436602
-48.112255	-14.371163
43.803455	30.535593
12.381107	52.031578
-46.05042	-1.6802969
44.33773	-31.795923
20.19996	29.504307
34.250168	26.997412
-15.373712	-2.0430393
-46.7283	4.1400776
45.49134	16.382624
-1.7787976	-32.86065
38.989426	1.7728297
-52.176292	-12.401796
40.309387	0.71292347
-1.5584708	-30.047838
-41.838085	-21.299805
42.934315	4.5972214
-23.86288	9.86948
-24.835402	-16.626019
20.685038	24.095814
-28.741003	-5.4255695
-13.854011	-9.046538
27.742945	54.90205
19.516895	26.00489
-4.6476254	-2.5742002
-1.2023361	48.252506
-10.017677	5.052892
20.514946	36.515995
-38.030926	5.534569
-25.840532	-27.263933
27.786003	6.548453
36.453835	-5.976265
-41.419693	-26.821959
-41.990242	-23.160006
1.7030588	48.34519
-43.398987	-19.328148
47.768585	18.123621
12.594756	-0.010486224
24.142439	-14.572921
-6.281373	25.747192
-19.70725	13.430595
35.104626	10.82701
44.62292	-32.34813
-43.612846	-19.090424
-41.68421	12.063295
-11.498302	2.0601938
2.6066709	24.967228
1.1721554	56.428047
-37.44217	8.733592
14.012886	-56.771656
-49.66257	-15.670282
-31.98254	7.098098
8.674473	19.101562
28.869425	18.692568
-42.394207	12.492062
36.156994	4.4056664
-1.6710161	20.28316
42.522892	-0.8191322
-38.649326	-24.896067
-21.219358	-4.4941354
27.78503	-7.2247906
28.508497	39.560764
1.4867958	-39.332634
-16.50814	18.895868
-17.698448	-54.59751
-34.62949	-2.266501
-2.1910775	44.126553
-17.632385	-16.758976
23.563934	-27.943169
-8.846103	12.817592
-33.62309	-1.5124447
-12.118587	12.398997
-49.90504	3.623173
-31.981369	-51.017788
-47.4726	-2.2516325
-33.87373	-27.988016
-5.8616414	22.918285
-20.74669	-1.7685684
-13.370733	19.464718
49.12297	-29.627232
24.656464	-2.278001
4.8894825	23.377382
-21.668428	41.10895
-32.17854	-1.3498554
-0.10176841	-29.473082
-37.115612	-22.871136
-35.41061	5.4306207
12.686138	-54.408924
-28.347778	-11.916548
21.553186	-24.398031
-33.782898	-24.917381
-20.71456	-1.1502858
34.998905	26.897415
-42.25118	16.038797
-23.173876	40.93261
25.490957	20.449606
-35.276295	-21.81638
9.265674	29.597599
42.093212	0.9496074
-12.459997	-7.4193363
45.63846	-29.344587
18.313063	42.277836
-21.023567	-8.415063
33.113583	0.844072
23.288448	-27.424198
-2.1745577	-44.77443
15.84162	38.20036
39.57581	19.08411
16.92782	22.660547
40.923645	-2.31178
-10.483301	-4.5601335
21.856405	32.640835
-3.7558148	-34.323616
0.13362965	-35.523533
11.51047	17.740925
-15.461755	-45.617393
21.83403	-19.324915
16.885778	38.57081
-11.729402	6.5256395
-43.434338	3.414599
50.393482	-17.4404
-21.313906	-25.288244
-31.776222	-3.2994227
-33.835358	0.15437682
32.592693	-6.7016053
10.288166	-9.726417
-36.29154	-17.121107
29.575907	9.754924
-37.100605	-7.699899
-5.9149847	-34.85583
41.081093	-33.164677
-16.444706	-15.8439245
-8.686753	-35.721912
-27.947819	-23.529535
-9.317323	-19.808283
7.6517396	63.47772
-9.163777	-4.4914703
-44.17611	-29.609419
-48.255836	-11.079356
-29.454384	10.961905
17.47474	20.50182
29.449028	-55.030018
46.442787	-33.322617
41.278893	5.4870415
-48.454014	3.0163255
9.161412	-12.537232
8.67119	10.9956255
-8.49878	-31.432812
32.32866	22.046537
49.975163	16.252344
17.428062	44.22798
11.689477	51.848183
20.502542	29.034828
28.423273	-19.168413
-12.553082	-8.776474
-12.570929	-9.402319
-32.59796	-21.717552
-16.230547	11.571997
-23.30578	-29.332848
5.010847	-42.094025
-13.439085	-2.1085427
48.50015	-30.323162
27.498402	-15.4769745
34.884575	19.988731
34.887383	13.016901
-14.451375	0.7541239
-22.94278	-3.3740027
-43.768803	0.93454
33.477448	14.772412
-2.3996868	-39.294464
18.565716	38.94484
-15.929081	-47.63014
17.188095	18.224667
-35.90799	5.98397
3.5040967	11.591424
-43.31876	-25.9711
43.296917	30.100822
-7.593927	5.007921
-41.2482	3.7933583
-33.244694	-0.4905018
33.933064	15.482056
-35.274845	-3.687325
13.062594	3.5554068
-22.860178	1.7660879
42.857246	-2.8566437
-35.463505	-20.344093
-21.806334	-6.564014
28.755983	20.840569
-9.48023	-27.250114
-7.2026806	51.65616
-14.995512	-45.734684
-4.054279	-21.79473
-38.20902	-22.49896
12.911989	18.9041
44.534748	-34.0809
-26.223421	-5.9668097
-25.310534	2.2898397
-8.439208	-35.674488
12.701299	22.150684
-6.571178	-41.04823
-16.889494	16.64469
-1.4856648	44.208218
-7.277361	5.903347
-10.591717	6.8124704
16.99739	33.985287
-27.048368	-0.62754405
43.84911	5.4595923
-51.62177	-17.423885
-48.28714	-29.842232
16.598818	17.862045
43.539562	21.915552
0.45032594	12.656269
-36.159447	0.1831948
-17.164848	-1.9609613
-7.9594197	-1.2814963
-26.345089	11.665168
4.256071	23.637403
39.001667	26.061028
-1.9396182	-46.68681
-22.09564	-19.11704
-1.183503	15.075239
20.308315	-21.141205
23.881556	-24.087196
40.554688	-3.4192178
-45.17611	-26.309202
13.059332	54.329376
-49.707275	-23.349224
-42.549072	-2.3582008
44.981194	1.5982696
-23.43753	16.223263
-0.22891466	-31.339474
9.828636	29.869333
-5.1423593	48.92437
9.513666	23.437876
-4.1451025	-43.068058
25.48144	5.228165
-2.4111876	48.5631
5.6197333	-7.632534
-10.979208	-6.092378
22.68986	-27.3877
21.505661	16.12613
19.96894	43.07326
-42.558365	-27.894714
3.8290563	-35.359154
-13.276454	-45.47556
-47.85956	-23.568598
13.044271	15.039524
9.306075	23.443989
-36.487022	8.41579
39.14856	24.992289
-21.563705	-11.241482
-28.225157	-29.14222
15.943536	41.24488
0.63637185	-48.36469
42.30731	-32.741554
50.44065	-1.1304343
-13.697329	-0.9257845
-11.674859	-4.325429
3.3029826	13.265273
-3.811379	48.52776
-52.851383	-11.201018
27.355717	19.589954
18.2833	35.959908
-43.864975	-21.114836
39.07857	4.3341064
27.584368	-19.286793
-39.33574	-15.43013
38.395966	-1.0299978
22.127644	32.871925
9.272783	20.730844
27.774208	1.5509799
-41.822655	1.0595711
-45.681927	-14.619725
9.534284	19.810352
38.216755	19.068125
40.7753	3.9042485
-7.8151927	5.7030497
27.864676	-19.365244
-33.741917	-17.643227
22.259695	-28.13685
14.029278	-55.239395
43.762024	4.602615
2.7856128	-33.77513
-36.05618	-3.2823532
44.181778	-1.7163533
-16.841667	-47.549236
-24.323038	9.757837
-41.64012	-0.9602123
39.662586	5.511417
3.8078945	48.931038
-6.9642725	-21.268108
39.89511	-30.616085
41.60387	2.6235852
-12.573957	-45.46814
-51.747097	-21.52426
18.336288	36.464077
-3.341014	-7.7035117
-28.042093	-42.149845
34.89899	26.79722
25.961922	20.474085
12.962915	52.13526
-40.266518	1.1315938
-23.393522	30.078474
-20.98273	-2.955025
44.39581	23.433517
4.953071	-42.1231
-2.2287595	46.88751
-16.32301	-49.280178
-51.654175	-17.434017
-4.4228354	-1.6395811
-9.380944	-4.4365287
-41.129185	-21.746395
-20.455276	16.102242
27.065933	30.509624
29.19184	-0.92643225
-5.357721	0.17895389
14.463514	22.074856
-5.337377	-39.919872
47.77542	16.882221
20.45694	13.460701
-9.811336	-6.2142696
17.790241	39.019867
-45.707592	5.393122
0.7603228	12.613347
16.349375	24.206142
10.36006	29.425152
-37.78887	-3.779957
-6.592908	-2.3283837
-45.354748	-19.720348
-34.519775	0.08055413
5.6584973	37.314938
-14.270332	-6.028095
-18.114206	-50.673542
-26.54452	-0.66836554
-45.051727	-19.367077
-30.23888	4.5993214
17.265585	38.6023
-39.330364	-16.36142
-42.299946	2.0514765
-10.022482	29.562021
-25.508032	2.5607266
-47.558933	-31.630337
-52.76033	6.9466267
-1.2464466	-41.68469
-27.765238	-2.8079526
29.485428	6.6928754
-30.423874	-6.9679914
33.4874	36.83624
21.872778	-20.760595
15.768251	17.433407
-35.85491	-16.23897
-23.607653	-4.336856
43.245987	-31.598307
-1.6926913	26.314386
-23.833239	-8.429649
14.773788	3.947013
-36.93638	2.6819153
-13.225414	11.845897
26.447685	20.411373
-45.674644	-13.926729
-13.474494	-5.8653865
-37.608025	-10.62789
38.781918	2.900816
2.178701	49.027508
-29.279297	-6.860604
30.3853	3.18292
-14.746722	-26.942055
14.124321	3.9103189
-14.14245	-31.106352
-18.22275	0.0037844754
-1.2259135	-47.389256
-40.501926	-23.381285
-5.587497	-28.738585
-19.172033	-45.85907
-31.39009	-1.9456224
37.272827	-22.118803
24.650494	-25.09123
-38.491394	-13.038637
-45.739548	-31.246582
-36.71583	-21.072657
-29.537937	-3.0905838
11.301514	17.80867
-51.962395	1.4933648
9.431796	47.674587
16.134241	41.82568
18.52158	-19.942402
3.857068	-33.30012
1.1942346	-32.148075
-15.168003	-23.832655
2.7498946	-32.357414
39.36748	4.200704
-18.199228	-10.445665
-39.098515	4.312985
38.511818	-31.594065
-50.165382	-28.186817
0.6168144	54.22258
-26.039474	-15.98178
39.363564	26.214422
-14.886056	-4.9786344
9.02122	11.655001
-12.184468	12.359317
1.595572	49.19677
9.48199	41.52971
-22.073542	-11.077107
-33.51153	0.3073775
-5.9583354	-21.40832
-45.274784	-26.049498
14.605065	21.729584
-22.47836	39.500282
-40.210533	-18.421078
18.078129	37.34109
37.612095	24.310299
-42.024036	-31.69588
-47.427036	-2.0756576
-17.021996	-8.427828
38.49347	5.3406405
-8.380028	-31.740707
18.026606	22.882175
21.913275	-19.793816
1.7272369	-40.148815
-7.493213	-18.18662
21.603355	22.29952
22.639011	-25.081879
12.733912	-54.13938
15.060463	38.556355
-35.434372	-10.9798765
-35.550217	-25.201422
1.4005724	-38.62479
-6.928465	51.978374
10.829308	-10.119311
33.128036	27.5954
42.411766	-0.83062655
-8.554356	5.5906305
27.259663	25.46407
-2.5634086	47.97204
7.408804	22.161678
24.66044	1.6622615
-44.30362	-23.289711
-9.878573	22.787752
-29.261799	3.2230537
36.091694	11.966094
-51.732975	-21.533983
-9.320256	16.024197
-20.043285	12.098834
46.731697	-31.917793
-32.585163	11.034069
37.41997	-21.45741
28.407558	34.951065
-30.697426	-1.9474698
-32.86874	4.417995
-11.548649	-8.522677
-0.12204317	-37.97149
15.988794	33.336533
38.260593	34.34156
1.9869376	-13.728914
-13.936328	5.9413624
49.396313	-0.42930067
-1.4576839	-32.868057
-13.214332	11.068691
5.154383	-5.500978
27.442993	24.632425
9.189916	41.947414
-48.450287	-28.478045
-51.93945	-29.377302
-42.207355	-31.730011
-14.492962	-4.7275405
1.4776523	56.96386
-28.07543	7.8711104
25.58817	49.23635
-7.7604823	-38.1203
43.89273	-30.561232
-51.029877	-23.84762
-17.956059	-11.723606
-27.690413	-5.790033
23.769901	-21.155725
-35.08182	-20.82197
3.6923683	11.339542
-43.354736	5.8019223
22.362017	21.9178
-0.4553943	-24.432056
-22.318558	-31.846827
-8.253235	19.91861
24.056492	-20.774042
-8.828833	3.939818
-11.78246	-0.69700134
15.561867	40.462917
-18.05828	-47.259193
5.5653524	-39.58475
19.648901	25.853302
20.606653	39.840652
-31.1907	-54.115135
-31.174286	-54.050854
21.856848	10.747071
-17.662407	-6.085147
27.671595	19.704473
-53.188686	-28.314392
38.32391	3.0856469
-2.5329645	42.158348
-35.081985	-14.878158
26.20045	-15.7260475
-52.06307	-12.768624
-35.699066	-5.6471496
-4.6425905	26.784283
47.917706	16.736162
-16.875793	-48.986145
-2.21106	47.141773
21.872597	-37.129635
40.00626	1.7200145
40.998726	6.35403
20.366291	39.875572
-31.12155	-26.707668
-35.22808	0.79160225
0.9683552	-48.5962
-46.37146	-0.018767059
-34.16439	-38.84798
-12.239588	24.746054
-47.795773	-27.395147
18.316618	-22.381989
41.174393	-0.43053144
-1.2764702	-41.631065
14.159083	-32.8393
-17.995937	-3.496821
-47.635983	-20.363066
-34.688187	-24.930069
32.606316	23.511536
26.733871	2.0598073
-20.354002	19.123493
-20.196733	18.509697
-11.346173	-16.239332
-43.65645	-13.485036
-11.553344	2.0417614
-2.469312	20.283844
27.578547	-22.836403
7.380239	37.508377
-49.193768	-15.49892
1.9728748	-6.310676
26.70895	-15.067605
16.365807	5.8714285
26.095598	-16.403599
-44.19848	-2.9067187
-22.193462	41.536377
-21.916256	5.699342
-4.8213973	23.816385
-42.99503	-25.868568
-41.543285	-9.324739
-50.404522	4.64547
-40.080868	-1.1601418
3.2141514	49.0222
-0.25838155	3.660819
5.777598	36.705994
-9.010581	45.178215
-44.99709	-22.870432
-6.2921243	-22.344978
-26.286856	-27.965963
18.781706	-2.7864459
1.7243876	-48.913933
-40.804443	-0.77626115
-17.114628	17.487337
22.088758	-27.01759
16.888916	23.884895
-40.60619	12.024957
43.884468	30.636917
-17.332132	-0.0021192331
-40.128307	-25.484467
20.524164	32.56046
19.535227	-30.80214
-32.77724	-11.52768
20.128237	12.38589
-14.183664	-31.097044
-49.815243	-26.290918
-3.8926227	-32.921894
-30.989885	-0.5024898
39.106773	-3.9767635
27.756496	14.539244
10.18615	17.318443
-42.481407	-23.604458
29.450487	-55.033382
42.499744	23.151833
26.101175	2.5105145
15.718724	37.213356
-40.783134	3.9706395
17.831703	17.816452
-31.333014	-52.729828
3.032038	-36.417965
1.4282091	-30.973763
-0.40812135	-30.855007
-39.18406	-29.649273
47.00716	-7.5903754
-42.171875	-25.273022
42.80938	-2.5807014
11.232266	-56.72217
40.92609	6.6148496
33.29258	37.26286
34.175514	-3.072674
20.613409	21.546347
-10.974053	24.42123
-4.6770935	-24.920465
43.982704	-31.059223
20.740578	32.725277
-47.71006	-23.564463
-30.081945	4.5034766
-48.885258	-28.806728
37.263157	-26.030325
-46.24154	-23.255505
42.009655	22.752464
-18.693577	-31.553293
9.238011	3.9632826
-45.67912	2.1930215
-2.2062087	-20.374035
-41.60882	-18.699825
-45.406445	-22.13869
-5.476413	38.65657
-25.322258	-2.8910704
17.284	14.053107
-6.254797	-33.475693
-13.98263	-3.2812939
-16.66808	-4.6086674
-24.749296	-4.7761393
20.345396	-21.08922
-23.571829	13.506633
-5.983723	53.29609
39.98841	0.21983583
-38.121	-21.728077
-8.861895	24.762878
-32.58507	0.8346619
7.624723	63.48046
-7.5951605	-33.478592
4.293624	28.647045
45.803143	-29.538805
-47.46917	-17.992208
-46.965427	-25.587168
-38.767838	-23.473217
11.343958	34.488995
-4.5628085	-38.99101
37.69328	1.6074831
-39.99039	11.45715
-47.104652	1.64949
0.13416909	-35.442226
16.603184	37.091118
-2.4074163	-31.970379
-10.339982	5.277877
19.054108	-2.0623763
4.36918	37.32427
-28.604456	-11.332819
-2.1802967	-20.389812
-51.978127	-27.653793
-42.567257	6.7413163
-14.806553	-4.095896
31.913021	12.376221
-12.391595	-4.016649
-38.49957	-0.32144508
21.740656	21.213415
37.951538	7.024041
-52.54585	7.2778716
-0.49286532	47.39278
21.928486	22.457539
20.29941	-26.49278
-28.310596	-29.147263
4.6605334	-3.1351058
-16.765928	-6.785983
39.97836	-29.751625
-4.4694586	-21.519693
-52.959602	-9.62948
-6.51472	14.439443
-6.148945	-2.261161
-35.775192	-9.339877
-1.3321145	36.84832
46.56651	-31.912935
-46.710598	-12.771748
44.567028	1.5867587
16.248096	-30.802624
-38.995342	-29.37472
24.667564	-22.566906
31.393248	-41.139137
-17.988998	-12.407137
-43.8309	-24.972826
-3.1978145	24.277487
-7.036772	31.90869
4.038736	37.242283
-31.8939	-9.198236
15.741706	4.473705
-44.496246	-10.991372
-3.9442618	-43.12895
-10.669029	35.541714
-3.8839376	-36.38184
-21.55555	39.901672
13.786899	10.018828
18.017057	-23.447464
34.196934	18.26535
-34.954025	-12.634002
-29.82288	-10.802614
-4.6325912	-39.18045
-16.399513	-3.0578935
-46.042973	-28.251444
31.39031	13.143478
-51.045788	5.320643
-6.4913316	-35.29885
-2.194824	-44.36367
-43.68971	-3.0082898
-35.784042	-9.3139305
-14.925658	-0.7136531
-49.91138	-26.450216
0.9197462	-32.795467
-20.114552	-5.487485
39.950653	6.9255977
-13.693842	4.268683
-21.057667	-2.5579638
-29.29858	-1.0486778
49.41034	-30.9829
36.592556	11.1847315
-2.3265681	-43.754
-5.565244	20.501736
19.833044	41.71914
-52.08087	17.965122
16.172974	33.7947
30.633102	32.94023
-11.471993	-2.5303097
-35.64816	1.6961823
-6.739669	-25.17998
32.3863	12.098811
19.281807	35.971123
34.954506	13.019994
-4.0048113	-36.431965
-1.0908171	-33.764477
-13.257104	12.997184
41.264713	25.835686
0.3669577	32.87135
15.047527	11.405164
23.400148	-21.099344
-27.279081	-41.39382
-6.176401	-22.556261
-3.5470772	27.986753
9.502259	19.637539
-37.189533	-1.7290189
-9.228756	-19.688955
-30.74013	0.79174125
27.986555	-6.0458484
-46.7827	-27.301413
-31.831501	-25.796297
14.076298	-55.39226
1.8642385	-36.706577
1.5395966	-41.327072
33.7401	15.264083
18.7315	34.66937
-0.19678411	-1.5726824
25.673025	-17.394754
7.3740816	30.087833
17.3082	32.335323
47.217937	-7.092458
18.535225	17.417849
36.678955	34.23547
26.454082	31.116167
21.090204	43.040287
50.094852	-1.383663
-10.308692	3.058763
-44.01477	14.415294
-24.491674	9.233847
11.4434185	-56.75554
43.902714	-5.9896183
-5.1087694	26.922338
-34.487324	-8.770089
-34.66847	-0.93913794
5.50857	28.197273
-6.5411735	14.579807
32.99769	23.012568
-42.217285	-17.713207
-17.574633	-1.3441873
13.08815	6.2835455
50.086834	-0.34885344
-23.647953	41.850117
4.11482	-37.261543
-10.058118	17.526955
27.822348	-7.062128
-46.220295	-21.081202
-14.723021	-11.754632
-26.783098	-0.6502536
-44.221966	-27.717808
-22.732332	1.2030404
42.302334	-31.577211
42.408714	-32.561913
34.878876	25.967068
33.148045	22.792086
-7.323544	3.5896955
2.5804036	-37.34846
-16.374079	-8.459086
-45.947914	-19.216099
-43.989388	-16.84513
10.074384	26.879374
22.249258	14.406135
14.433553	52.06962
31.668776	1.3569156
-4.2261133	41.35772
31.292976	-41.078316
0.3541903	4.987244
-12.934006	5.705308
40.998577	25.752491
-35.811947	-27.43953
-38.875393	-17.995947
21.373003	-23.311335
22.296822	37.646935
44.17077	15.584658
21.47613	14.387323
-11.315979	24.628304
-10.0367775	21.62579
11.862195	24.871204
-51.99286	-29.195591
32.501358	1.4682214
-16.937855	-46.656895
-42.52588	-32.58174
-43.96248	-17.101934
40.79707	-4.838947
-38.083645	-29.658117
-43.229073	6.6126122
20.996914	-24.454529
33.26888	3.515089
28.837744	13.946727
-38.443604	-29.143976
13.441898	51.76695
-5.4601264	39.295925
-32.690926	-21.743917
43.016098	23.046516
-1.3435087	45.555996
0.5959806	-10.910747
14.685633	8.590404
3.1939542	-3.1767435
-12.239815	10.840146
-1.8764067	-46.306114
4.002037	-36.604767
16.067766	35.407036
35.942284	3.7796068
-32.362087	-27.842108
40.193188	22.81919
2.3487422	-33.656857
-7.8386	-1.3529283
-35.95568	-28.596487
-30.826164	-26.602316
23.173992	50.94369
-50.187523	-32.924988
-20.883823	-52.89377
-45.56764	3.306937
3.1071706	12.49869
21.81239	-22.508856
0.26911154	53.895542
-34.796215	2.6214676
-24.266533	-16.754406
-40.036507	-20.971151
-14.041976	13.779276
1.7662777	47.702236
18.417515	-23.231993
-8.904704	24.813904
-45.247154	-20.92913
32.25769	12.047955
7.0779924	23.096964
12.166462	23.607077
-0.4359036	-15.001294
-20.438108	17.45815
31.530224	26.463436


==> data-files/5TSNE/real_dalle.txt <==
28.438887	-25.823483
-62.001076	-2.2934246
-42.07501	5.081696
-9.67654	-15.121967
28.993965	-37.02161
-54.426342	-12.105763
18.065779	-20.9341
-27.663137	-45.00907
32.99582	-36.46448
-58.119072	-21.24454
-18.895864	-12.632075
-12.142764	-33.290096
19.373716	-24.720314
-32.080505	-8.412167
-46.569958	-5.8487997
-5.9539742	13.507996
-22.921982	-37.94725
-28.110407	-38.96298
-47.439754	0.47125867
-59.98329	-18.975958
-24.948227	-1.9543542
35.310257	-43.38282
-29.867046	5.631638
-18.257387	-30.92053
-10.290501	-39.828285
-36.055744	-40.579315
-51.31161	-15.527739
-27.021803	-12.448357
45.946507	-31.36916
-6.4382243	-40.21562
-23.649565	-25.223244
-3.508765	-26.087461
0.3820659	-36.48277
-52.420975	-16.860683
-29.99105	-18.368073
-42.937668	10.6830225
-32.238197	25.628944
29.590971	-37.42559
18.342108	-46.628372
-28.887	-42.08953
-56.67943	3.6827877
-26.859066	-53.48327
21.603945	-22.515932
-20.319315	-42.227543
2.7059476	59.284435
-4.867254	-47.461678
-34.23341	-35.390556
-28.473814	-45.735504
35.951176	-25.299719
-16.151125	-9.541451
-53.46792	11.870139
23.706587	-39.325405
-54.8513	-19.750196
-24.123764	-57.74716
20.143942	-24.669964
-40.582893	8.051827
23.23048	-34.216747
-47.388268	-1.05378
-24.666763	-10.95529
-33.35344	-24.084002
37.30191	38.615173
-14.106393	-16.85774
31.122046	-23.188797
-12.768277	28.54054
-12.527321	-48.67966
34.147587	-37.62871
-29.421682	18.794245
50.569874	11.181759
-62.28859	6.111399
-24.466856	1.2292536
-57.698566	-21.639988
-5.899884	-52.59975
-50.082794	9.01772
25.559431	-24.971895
-41.545815	-33.184002
-41.5552	-26.774824
29.8179	-29.75137
-46.912827	-20.142342
28.468988	-32.411476
20.946386	-31.838905
-23.148558	-53.57456
-17.231977	-50.528286
-27.59529	-55.48708
-21.76041	-49.569557
-29.021896	-31.33248
-9.447209	14.139578
-55.450996	-24.713524
23.692139	-49.105427
-16.445326	-29.262077
-54.38418	-3.0088692
-26.678944	-0.7820701
-31.422585	-17.903963
-32.016087	-12.182043
-13.74112	-35.84031
-59.943047	-7.5853252
-41.447216	-33.188717
23.691011	-28.644682
11.447549	-5.448489
-37.944595	-34.574905
13.205347	-23.281544
-27.191776	6.5983467
-6.8636074	-32.843323
-10.959524	-31.512642
-22.280142	-49.40407
34.462563	-29.794426
50.45037	-7.9756866
-48.462425	-30.820404
-18.666895	-11.3206835
25.543491	-37.627323
28.225061	-23.938929
-53.439537	-0.48111022
-26.265202	-2.8534198
-47.969578	-9.665782
-57.507343	-4.30927
8.840959	-15.2346115
-30.971092	-17.568636
-39.652546	-46.665867
27.874601	-40.14087
-9.814554	-32.76186
-26.118622	0.8989498
-11.434926	-26.170856
-18.729563	-25.909166
-7.6568017	6.206176
-25.545332	-19.927
-22.900293	-24.064396
-45.12	-10.743322
23.753769	-49.167263
-25.354315	-35.88335
26.048212	-28.442715
-25.695915	9.940628
-42.58674	21.44244
-30.850939	-3.4646835
-39.89854	-49.65688
-15.651948	-47.623962
-1.730753	-21.746971
32.72929	-39.7949
-11.547257	-17.601807
-53.734425	-5.2497025
-33.786777	-51.216675
-27.324533	-56.708923
-18.867449	-61.737556
-13.305019	-22.040773
-39.14236	-44.104523
-48.333694	-22.208605
-40.950806	-16.624687
-2.4543068	-33.489616
-43.63638	-29.775038
-9.202076	-21.379574
-35.243137	-38.05479
-11.142116	-26.590574
33.636215	-6.869865
-25.161097	-41.376637
-40.951954	20.680065
-42.79092	-46.684765
-35.494953	21.207373
26.157742	-33.20798
31.06517	-27.50738
19.055809	-34.662914
-34.797813	-2.7160666
-28.59972	-19.294077
16.248432	-40.85799
-34.422314	17.275389
-6.9943247	-48.608334
-41.09381	20.723661
-19.679453	-3.742122
-37.58224	-8.982048
-39.224617	-43.12369
-32.242237	-45.90665
16.502958	-36.091465
-29.250345	14.652286
-14.205302	-12.975415
-11.055561	-16.237143
-26.611555	-11.0916815
-38.442223	14.952626
-4.5581965	-24.702059
-29.105095	-20.74552
-21.295536	-23.709743
-36.914337	-17.122547
-30.211313	0.14887896
12.086802	-11.327508
26.447575	-40.55994
-40.31153	8.137368
-51.793575	-2.5314672
-32.884842	-26.227018
-36.398415	-50.378716
20.886799	-18.767084
4.140652	-53.009438
-23.627716	-54.80524
-17.621527	-54.89715
21.024363	-36.838688
-44.82999	15.842994
-39.587723	4.702437
-55.360226	-23.305527
35.395447	-44.04811
-41.46226	3.1779513
-23.198606	14.263567
-33.335167	6.9298406
31.882296	-39.68962
10.0015745	-24.076405
-29.234247	2.2042549
-7.765896	-36.137043
-4.1423163	-16.920206
52.468014	-22.31726
-40.86321	-43.915516
-5.2717276	-58.595825
-27.688967	-18.172155
23.776161	-47.652313
18.564022	-20.896162
-27.731976	-20.495495
50.09122	-1.6918886
33.40404	-26.610851
-22.480364	-42.299694
-33.06144	-43.907486
-4.1021166	-16.661352
-22.146147	-6.3314843
31.779814	-30.293528
-14.268997	-28.862423
2.9746053	-16.381895
-24.287304	-6.102552
-14.643267	-40.14886
50.89894	-32.161465
-25.993732	9.784071
-45.9197	-3.5808234
-21.625921	-29.893082
-38.252293	-11.145697
18.65731	-48.39969
31.135914	-50.897015
-39.5262	16.628721
-15.211756	-39.690002
-50.45234	14.274563
-41.72235	8.234949
-10.062104	-54.012096
-23.291964	43.670578
15.852769	-40.828117
27.136333	-27.113901
50.310944	-30.63624
-36.31859	2.5280597
-47.557537	13.492388
-58.44922	-26.76148
14.991036	-43.07315
3.1732442	-37.009575
-54.107723	-11.232476
44.261303	-23.470676
-36.796326	-30.388695
-44.713284	12.802774
-12.781429	20.174236
-4.580309	13.331737
12.730449	-17.782816
-9.137557	-35.171047
-26.244091	23.514404
27.169664	-31.17098
23.159466	-28.388561
-19.663795	-7.217694
-15.131805	-25.994968
-11.408863	54.165688
32.847267	-24.473158
-39.853577	-30.93944
-43.625366	-38.09549
42.71173	-21.182266
20.818117	-19.254927
-16.60125	-9.011083
-35.645016	-8.442992
-42.26846	-24.048706
14.102078	-34.09658
-48.142094	3.616371
-9.233514	-47.378876
-28.278255	-53.645115
36.60246	-22.60085
-15.193849	-58.319767
-14.495593	-32.20589
-50.37618	17.509705
-34.202923	-57.348057
12.52441	-5.890555
53.51072	-3.4737558
-43.1143	-21.369188
22.022486	-50.20528
-38.14586	5.5619473
-5.632987	-33.37971
-4.217631	-36.799618
-28.720308	-16.020979
-16.991577	-20.623928
55.524353	29.50392
20.077686	-21.686783
-59.582466	-18.303398
10.013151	-32.331306
-46.132805	10.960489
-48.40438	-30.822266
-32.086002	-20.955181
-47.887306	17.774
-31.63461	-34.284573
11.144216	-48.10793
-33.843052	-12.469829
-12.296325	-45.757298
55.08514	-29.718546
-39.104477	18.166346
-43.212925	-24.672989
-46.954018	-42.141033
3.3599622	-36.912285
-46.10079	-23.530327
-7.18023	-30.635077
-18.885834	-10.227505
30.895487	-33.530975
-24.150175	27.260256
-21.741703	13.861874
-35.772213	-28.21821
7.0512304	-40.289967
13.100655	-12.680007
-48.978344	3.8531504
-37.986095	5.628263
-51.737103	10.429222
26.105898	-36.644386
-25.195148	-57.14663
-22.46038	12.69011
-20.476826	-56.462738
-18.272467	-25.442045
7.4289145	-29.733267
-6.6994343	12.999628
-0.78488934	-31.879677
-32.894444	-44.759796
-54.944347	-1.8651596
43.082893	-27.406088
-49.162735	-5.2468987
-43.441105	-24.686356
8.495793	-41.904423
13.679364	-37.122643
-46.67927	-10.472932
-1.4817402	-23.158337
-26.414742	-0.24137306
29.512981	-35.85246
-22.347927	-5.191868
-12.325868	-19.1349
4.0690885	-32.0126
-26.467983	-3.0595648
-44.945236	7.7384963
-59.231884	-2.1835778
52.061504	-23.50503
-21.949842	-27.890736
-30.599453	14.589504
-46.29077	19.152502
-28.962051	-24.096394
-42.6653	15.622661
-57.62184	-18.3872
-46.638847	-20.911556
11.022227	-34.799
8.201971	-36.981377
-26.56111	3.2122183
-20.216505	12.050016
5.05157	-33.931335
-0.5421269	-25.791739
-6.0053234	-25.19455
-56.798397	-24.870876
16.479708	-3.8051338
-36.91705	-17.127546
5.581748	-36.785877
-25.89583	-28.469215
-5.185857	-25.522306
28.616415	-25.77742
-0.20469332	-13.262033
45.760105	-20.464611
-25.61773	-6.2963843
-26.022427	-2.3339186
-29.414307	-6.150034
-31.274946	-46.75378
15.779041	-33.816257
-21.050758	-16.728142
-21.78398	14.571743
11.59434	-45.196682
-2.8332777	14.719626
-23.31683	-54.229965
-60.073193	8.86164
44.947224	-28.161665
-20.055119	-40.045765
-11.862458	28.691078
-45.435432	10.137646
-37.656113	8.55766
-18.156801	-18.091898
-33.05949	1.3776603
-36.174854	-40.62802
-52.63338	-4.2939706
58.715576	-12.376526
14.467006	-38.991276
-24.482075	-47.526443
-0.5501442	-33.54904
-32.87919	-42.69527
-38.9738	2.3136342
-24.13548	-8.5612545
-36.352425	-27.13859
-5.6840515	-26.47535
-38.641834	-33.488064
8.970096	-39.3593
11.543981	-37.544323
-21.389048	-50.885452
36.668873	-22.403654
-10.113407	-33.153027
-41.613678	-26.092224
-28.076443	-13.431311
33.695614	-22.114439
25.608345	-24.892738
-37.06818	-34.421715
-19.819035	-50.512486
-52.415764	-16.851469
-17.69649	-50.455326
16.269413	-33.235096
-32.889305	-26.238104
-55.662636	-1.3313336
29.882198	-30.354763
-8.196487	17.729479
30.912987	-22.057629
-64.0868	8.357377
-52.432056	10.736901
45.419132	-10.590926
-7.666954	-17.761335
-37.664516	8.492335
-14.79603	-12.983323
-65.57489	3.9949396
20.698755	55.479027
-26.574112	-24.111586
-35.37062	4.318207
-35.00157	11.488799
-27.068829	-8.680511
-60.426193	3.087034
-35.88406	3.248257
-24.08779	-52.786385
8.281265	-39.536194
-26.616716	-39.54453
-7.6974416	-52.818943
1.686684	-26.963404
23.855719	-32.640694
18.225624	-46.026997
-5.6843905	-30.961796
8.52668	-41.894627
-48.1375	-28.168116
-34.27717	3.9985733
-41.83573	-21.646606
-41.473408	15.947872
-42.88931	-41.795628
-45.22862	-2.8084633
-44.97605	-18.73954
3.407829	-20.111649
-39.29084	-45.577065
-17.566315	-54.911823
-11.053394	-53.949917
6.166622	-19.703276
3.8482242	-41.73086
36.66079	-26.608313
7.43129	-28.669575
19.992378	-53.80195
24.659517	-35.47384
-61.7089	11.330111
-49.364338	-12.991363
-41.29456	1.0305558
28.904009	-40.31965
-19.116608	-9.647301
-28.964972	-6.900557
-53.56309	0.05193868
-20.364258	-10.182112
-12.5345745	-16.115313
46.206738	-26.804998
46.680935	-30.26941
38.042713	-42.900703
-29.267048	-12.395735
-58.77398	1.6151068
-22.897013	-24.17908
-18.840666	-48.476566
14.215682	-25.998598
4.3173246	-24.938414
-21.439964	-2.9031582
-18.452988	-33.989025
-48.57233	15.868475
31.817215	-35.08956
23.759104	-2.4722311
-37.008358	3.9055817
-34.154278	-29.942862
-29.400444	3.8302402
-9.068339	-14.104556
-36.118942	-36.626106
46.911095	-25.411905
-57.771034	-25.328794
18.58425	47.8615
-28.24216	-38.793087
-0.70393246	-11.961645
-19.11133	-44.06472
14.74958	-30.534931
36.31665	-25.838924
-13.844619	-35.83312
3.994672	54.451286
-43.514526	-44.45785
34.621765	-24.51864
8.529427	-18.556498
28.582867	-18.131222
-20.997744	-18.902561
-5.187231	18.459526
-28.997068	-0.7809625
1.2344469	-21.916456
-31.950134	-34.512924
-9.694869	13.974609
-21.260105	-36.458614
-27.800205	30.22983
-7.325457	14.932601
17.537115	-15.902499
48.259857	-19.807219
-53.72264	-1.479335
-43.98437	-9.532502
17.971113	-40.27158
21.980116	-30.277357
-39.558144	-41.008408
23.663164	-48.08945
49.309	-26.782059
-45.5742	-11.535828
-47.00001	11.203061
13.155774	-32.37549
-40.191708	-39.39648
17.516912	0.56402874
-7.2603054	-58.228916
25.388206	-30.920496
-35.36531	2.4183865
35.68777	-46.54148
-19.51313	-13.622347
14.993843	-32.225285
-32.768677	-5.538326
-53.55186	-4.5536356
-8.934903	54.578594
-32.982616	-9.215108
-54.86778	-13.513742
25.92381	-28.795746
-39.011875	-41.559814
11.292149	-48.60157
55.64178	6.097842
21.178455	-51.856655
-53.63538	1.5070167
11.029879	-46.53329
9.849261	-39.07059
-4.5069294	-26.892162
-59.56016	8.396676
-34.002296	-35.616745
-10.20873	-27.174046
-32.26891	-51.097595
-37.785187	-11.698281
-25.461145	-11.030683
-28.78243	-7.543184
32.83105	-36.939045
-7.323902	-24.996958
33.831104	-35.225365
7.85238	1.2359294
-59.897614	6.71146
-58.847584	-16.094185
-23.585014	-59.140842
-32.186176	16.980421
-21.165834	-19.797995
-1.7876011	-12.284256
-53.735306	-6.7804384
-7.6350045	16.228556
-37.51192	-29.299364
-43.78479	-43.0907
31.102335	54.29686
-13.284133	25.830145
4.207919	-23.632366
-59.04871	2.3223271
-45.08053	-42.25311
-11.010895	-10.756709
-15.691672	-39.40358
-65.421036	3.9690595
28.202099	-42.53343
-12.371942	-58.84421
-18.516203	-27.994404
54.24009	-20.900755
-36.205776	-21.675339
-28.286318	-35.869194
-30.406317	-3.19079
-19.744549	-47.741646
-39.705994	19.564629
23.587833	-24.285585
33.71523	-42.45258
-6.527951	24.460196
-42.508156	-37.30553
-1.362131	-20.248758
-27.833664	2.1048777
-43.76764	13.218354
-4.2215934	-26.819393
-45.362503	4.826849
26.100252	-33.656704
-43.797237	-9.347716
-44.265064	5.5481987
2.0306344	13.947798
8.571786	1.9619102
-58.847935	-3.144435
-12.873356	-54.91596
-20.402882	-22.790321
33.383385	-29.598698
-9.686635	21.238403
31.279198	-34.546867
-12.772183	-22.487892
-12.831023	-30.96346
13.828331	-30.047205
-4.1799297	-48.857407
-30.224398	-52.522034
31.131546	-36.987732
-29.111448	-44.758686
-9.44167	-48.4814
-57.24255	-4.2960796
-14.058585	26.604076
-28.26088	-51.58079
2.5428495	55.649933
-47.585037	11.200392
17.919867	2.6642263
-2.424993	-33.495148
-39.647335	23.090662
-30.606745	-52.12938
-28.451607	-49.49732
-1.6050119	-30.29788
0.3570358	-35.913403
-23.563576	-4.195826
30.180334	-38.59706
0.99601334	-39.985165
-6.811986	-32.79683
-46.15874	19.926641
-35.583385	-35.733143
7.499335	-30.263474
-26.811983	-13.691969
-20.553051	-41.02044
-45.579166	3.854211
-37.790638	2.908648
-22.433226	-3.8549442
24.721098	-22.915318
-49.817436	18.190697
-27.54495	-15.157532
-1.6428059	-31.412603
6.7814736	-38.58777
-29.550829	-17.23169
50.87952	-32.025433
-59.528122	-1.5060588
-29.886179	-49.451378
-15.747166	-14.904231
-56.68462	-17.9106
21.712038	-25.54195
-30.607416	-56.40632
-33.098915	-51.411114
-9.209688	-49.326942
-11.176211	14.440443
-60.299248	-7.8838663
19.271757	-37.91901
-24.230047	-1.3705102
-30.543732	-14.270613
-14.445592	-54.822376
20.430655	54.660885
44.225666	-28.736969
12.830106	23.33257
-30.9165	-54.16883
-63.420628	8.334261
26.349081	-35.067757
-24.460247	-55.12678
-30.07204	-54.05846
-37.192303	3.9867146
-45.853592	15.9379635
28.71282	-18.198044
-50.442017	20.9123
11.869046	-23.882067
-27.491241	-35.222015
19.826254	-38.94929
-47.688854	-28.467613
-59.553703	5.155758
-37.829967	-13.183751
-30.328917	10.977325
42.830387	-23.028046
-6.244375	-28.813736
-15.730201	-29.599655
-27.31727	30.834295
17.214476	-38.293026
25.500164	-29.011137
-34.834587	-2.7705638
-54.619167	4.7745605
5.68435	-30.353338
47.417767	-26.681011
9.980302	-41.918575
-12.627866	-54.316986
-23.376192	3.0911505
-48.674633	11.629331
47.44552	-29.386375
-43.89797	5.7055597
18.804266	-27.260279
-57.855473	10.432646
-30.394537	-30.860855
-39.604156	2.7504668
33.979557	-45.07156
-26.485455	23.256884
-12.316641	-44.91631
-59.01946	1.6340514
4.5824738	-29.33573
-44.503815	-39.49075
34.96241	-44.77215
0.90101737	-31.180285
19.294619	-19.104898
54.342003	-26.486847
-29.045729	-57.470943
48.062073	27.635353
-41.684757	-27.45491
-47.72504	16.85288
27.815111	-34.23992
-37.526264	-27.045757
29.117792	-29.79299
-31.895504	-19.247274
-54.60226	-20.71146
15.588102	-39.02169
25.26986	8.051511
-31.683098	-24.688139
-47.884163	7.2265453
-38.049603	-20.717655
-26.173622	-48.117287
31.57345	-32.649677
-32.04891	37.01607
-30.52821	6.089468
13.580095	-30.000458
-39.47356	2.0235827
-41.185406	-40.894783
21.608948	-24.590996
-4.1636906	-20.809933
0.5976456	-27.951078
-16.723442	-18.68708
-10.435514	-30.215677
-18.952534	-18.060528
-28.599094	-46.642475
50.345196	0.22392876
-35.827793	12.453973
18.883408	-27.76776
-13.356674	-51.89175
-23.85562	-33.28184
-22.218124	15.522396
15.455058	-39.972004
-23.418324	3.1128685
32.24253	-34.00499
-43.0185	2.9046946
35.947132	-30.672405
-29.365307	-50.879925
-18.532255	-28.256685
-32.471508	5.570896
-20.594904	14.125422
-19.78255	-47.560413
-34.032497	-12.422201
6.106294	-19.048347
23.84761	-40.20419
-30.074276	-21.114765
-26.773653	-54.684208
7.91911	-21.27551
11.531514	-42.946976
13.134003	-27.504229
31.067867	-50.825397
47.305172	-28.202375
-48.83755	9.010948
25.579515	-35.171642
-25.284992	-31.213236
15.242652	-0.1744474
14.8593	-36.66135
-7.5664897	20.900944
-7.804293	-58.168365
-43.294094	-42.53457
-16.141174	21.741135
-18.042467	11.773337
18.51839	-37.407784
-34.024506	-36.703392
9.076372	5.697575
-2.699761	-58.352917
-30.488367	-38.13896
-38.01384	16.765816
-61.797436	10.819023
-53.276024	8.995088
-27.539104	33.714314
-49.37701	-12.991588
-5.0835977	-58.59928
-34.388786	2.1501691
-32.58974	19.151207
26.69372	-29.169172
-27.373507	30.672531
-39.31285	-37.91751
26.25903	-20.49738
-21.357288	-17.310278
-53.95264	-7.008213
-40.417458	11.831022
29.54111	-35.024532
-17.205229	-6.628438
-44.73151	-10.201429
-29.768711	-41.721855
-13.928303	-54.774364
-26.755228	4.284005
-32.535614	18.53592
-36.047535	11.696824
-10.469196	-15.079778
24.084644	-23.769379
21.233988	-18.4455
-28.620468	17.860428
-43.229313	-29.22471
-25.732693	-51.30207
33.749054	-23.479439
-28.77099	-21.68371
-58.41978	-26.572893
-9.45555	-55.791397
33.607933	-29.626867
-46.939137	-5.645439
-30.830627	2.145773
-25.340487	7.2794685
12.488653	-11.959724
-18.2788	-31.089859
-10.318426	-39.681507
-6.9489636	-54.42849
-4.161495	-29.614208
-9.164225	-52.462715
-32.399784	-46.971222
-17.115171	-12.02342
-5.6433597	-24.08694
-24.53005	6.789271
-31.649342	15.205787
-44.835094	-28.909021
-43.22183	-50.903965
-49.909843	4.1634007
-18.31802	24.879707
-30.043081	-28.87367
-21.115728	-32.62941
-21.671263	-27.94957
-3.9475384	-3.549623
-38.677708	-4.085078
-55.32085	-27.49826
-9.572293	-15.19434
-11.960946	-56.36516
-15.991289	-23.113552
27.246225	24.138372
-25.862598	-55.797016
-51.991383	14.034675
-35.06282	6.1572924
-10.508852	-36.464508
-19.694288	-57.355114
32.427055	-45.2782
-20.56554	-18.04152
8.657194	-24.70296
-35.132313	21.854506
-13.356199	-30.18535
-39.399128	-44.894833
-31.667198	4.509903
20.753027	-32.24872
-40.66053	0.3293406
13.452367	-40.425037
-20.02925	24.471848
50.281796	35.108467
-29.606834	14.610527
44.811275	-10.572206
-36.2245	-22.222588
-41.551735	-45.67831
-24.385592	-56.897118
-33.844532	-46.03679
-10.843522	-37.90957
-22.798834	-13.607768
-28.087547	-51.210976
-33.314804	17.519936
-13.504583	-58.346184
-51.676052	-2.514574
33.2666	-35.078156
-8.844908	14.276869
-28.04752	1.4060365
-41.629017	3.3898225
0.39446798	-31.329315
29.210846	-26.244844
-32.308586	23.696314
-20.1525	-25.302675
33.006134	-24.71515
-58.032288	10.771512
5.4411187	-22.99558
-42.937725	-21.401787
-38.03669	-11.205447
-17.91136	-21.69125
20.576176	-49.571976
5.252742	-19.747686
-42.72075	7.78948
-6.5649433	-48.311157
-37.05484	-43.462883
-21.217968	-55.96386
-39.546696	0.1406711
-21.652842	-29.707745
-15.464337	-47.672726
-30.754702	-20.286669
-61.360645	7.642815
-26.177755	-51.477833
-34.607693	-29.90435
-39.136356	16.528988
-27.436941	4.1631417
-64.05689	3.64263
27.84296	-34.31686
-32.491516	-53.90964
16.470264	-3.7970593
-29.507584	-55.60254
-23.131104	4.0159235
-15.3556185	22.816565
-8.112364	-28.511011
-39.95203	15.249077
-52.02686	5.2598667
20.818703	-21.002872
-46.9849	-21.097466
51.87641	-22.775997
-21.060854	-8.984961
10.013371	-40.859165
-55.241974	-22.90755
21.896355	-30.441078
-31.40569	-40.180832
-36.440796	20.152185
28.239065	-32.602856
4.2064676	-38.189716
-23.201353	-36.78951
-28.19776	-9.995472
10.802883	-11.312629
34.25034	6.8883934
8.37574	12.336236
-35.132317	0.014375602
-20.089794	-46.38689
-26.19219	-54.06769
-49.21791	-25.660618
-47.216415	-10.3314295
-21.488415	-45.840183
-33.587864	-48.182133
-59.55233	3.0245197
-57.59578	-23.231485
1.5393577	-26.993916
37.902233	-42.923843
21.458494	-20.809092
-10.7024765	-50.379257
-5.7235584	-28.489265
-24.393726	-46.465084
-48.582897	-27.562452
-59.022125	-15.872978
-12.571991	-58.8731
-17.22221	-14.575544
-55.41153	-27.407064
-46.7114	-4.4940076
-17.738152	-17.024963
-42.49111	-37.092525
7.355565	-33.775974
30.397419	-36.373817
-52.21532	13.768232
-27.829462	-34.0651
-31.688578	-12.355129
-39.794575	-38.500103
-32.68364	-40.201412
-30.333048	-28.707813
3.781612	-35.84353
6.4297543	-47.171337
-28.85172	-23.830132
-30.532963	-22.679693
-29.463308	-10.160607
-11.536214	-49.97927
2.332094	56.62546
27.603079	-36.29673
21.677317	-25.453053
19.810398	-34.91003
-23.650265	-36.461514
-36.77111	-47.499275
3.9483461	59.654903
-56.602158	-15.19918
-34.895527	-33.26961
-25.306828	-17.804184
24.202374	-31.566183
4.9149094	-34.518513
-61.14194	-7.8325706
-9.042587	-34.301598
15.164208	-37.002285
21.789633	-51.64276
-33.95993	-9.390931
-43.99784	2.7549813
49.59856	-24.943722
-31.733023	-50.6909
-39.084476	1.0197463
-23.560804	-48.962
-63.380768	8.232673
-38.397762	14.3031225
-4.2052574	-20.83022
-33.081635	-18.39844
-27.093746	-28.20666
-51.03421	20.371666
6.157659	-12.1562
17.2636	-30.571663
-29.011969	-1.0776374
-30.676216	7.0655174
-44.588184	-46.043526
44.40481	-23.831188
-29.536234	-55.516357
-5.502611	-29.810251
8.768846	-15.185361
-17.158424	20.443642
-32.685417	4.2646003
-25.278738	-17.880238
51.014847	-23.35854
-19.629452	-54.09805
-52.175243	-7.187651
11.724637	-43.159817
-9.068293	-52.789333
-23.291779	0.2747715
-38.871937	-33.41791
-54.379326	4.9377427
25.731485	7.174069
-42.517582	15.631079
-10.054164	-55.22146
30.131626	-28.471806
-44.25034	-12.198499
-22.422009	2.3235564
11.076525	-23.94902


==> data-files/5TSNE/real_glide_100_27.txt <==
4.2023144	48.99448
-28.405338	25.06472
-32.07316	-24.293417
51.74256	15.022502
-5.4339833	52.346462
-22.902613	-8.514283
-2.945549	37.94035
-40.668148	24.38117
-2.9931638	55.27259
-39.332935	36.833874
-11.70783	27.223032
-19.456987	20.627901
-4.122384	40.746292
-3.207633	19.77139
-25.361109	-9.41181
-12.156511	-4.89788
-30.479565	21.931675
-46.176388	5.3982325
-22.044548	-11.705887
-38.979782	32.520348
-38.708145	-9.694
-34.827583	45.388866
-37.66154	-14.93854
-21.478193	31.44959
-23.868404	17.002087
-28.264856	12.989439
-33.015156	32.35627
-6.3197193	22.62094
11.0185995	30.843306
-25.956518	15.652483
-19.614273	26.348118
-14.177117	7.956181
-20.294798	7.9700313
-34.29207	32.881
-2.9675229	24.710688
-16.853569	-14.240196
49.15272	-22.21477
-5.2564297	52.909103
6.015031	41.4643
-43.995705	12.950866
21.609108	42.65207
-47.67055	22.246893
1.3702394	38.614315
-37.498196	28.00961
43.26154	-39.904514
-49.387005	7.7110324
-28.242678	8.363786
-41.14201	23.448147
7.519421	54.49103
-34.428253	-4.0637555
-18.819407	-9.57492
-5.6614504	47.224396
-42.701057	39.864567
-49.927525	19.878176
-3.6722784	40.893463
-30.362165	-22.74709
-3.4025862	45.77833
-22.971592	-11.404433
-8.3992	25.215092
-32.37682	24.968374
33.123432	-20.960445
42.28781	24.159967
6.4044566	51.103607
-24.689413	39.351936
-49.125	13.232457
-3.526442	56.66876
-20.13496	-3.480225
-12.463735	-21.203907
23.463284	48.193714
-36.377674	-11.85155
-39.664253	36.372948
-55.50324	6.1007977
-19.120018	-13.228126
2.534613	40.51837
-28.7962	2.7516668
-34.27721	24.434904
0.6163046	49.640144
-27.667923	-6.3373885
-2.017412	49.950634
1.9961915	43.88937
-52.250923	22.865578
-51.16215	15.220651
-48.38652	23.067324
-49.623425	27.387728
-23.564604	0.25535738
-15.440921	-2.1918972
-41.708576	35.37317
8.733478	39.650352
-20.606646	29.91302
-1.8248311	13.399762
-41.039608	-10.24336
-3.7633827	25.51202
-9.233275	22.092382
-22.777325	20.79925
-9.568209	15.671887
-28.75499	2.7426147
3.094426	45.461533
6.65634	19.376617
-28.941973	5.6333413
-9.176676	47.535007
-33.82703	-14.583162
-18.961998	14.242006
-18.042719	19.76891
-50.164326	27.308714
5.616777	46.72688
-7.3309913	3.6537411
-35.035587	6.0507226
-12.480234	25.733185
-7.0687914	51.008663
2.687293	48.58072
-0.5491642	16.20484
-38.705925	-8.413934
-50.526356	-12.7245655
-5.3700876	13.347075
-26.374075	34.319973
-3.9258132	25.458172
-37.497467	17.552088
-7.4522533	53.018486
-17.76463	18.347605
-39.470055	-11.307802
-23.270704	13.965893
-22.79428	28.699282
-1.7116113	-6.3891244
-3.2796335	28.662933
-20.793264	26.10773
-48.06526	-13.560207
8.761368	39.62036
-31.13779	19.67664
0.60935086	46.196617
-31.224472	-14.955032
-22.919615	-26.834387
-24.813934	9.66062
-36.528835	22.000942
-50.059685	2.6879025
-11.575821	10.231589
-5.5148296	55.608757
49.583244	13.672226
-2.149056	11.339062
-42.647694	20.620983
-48.190006	23.864223
-47.35944	10.891282
-25.110899	-1.798691
-36.400166	15.691486
-8.116074	-5.4334536
-31.055378	0.851374
-16.695024	2.9242644
-31.90772	3.5166135
46.801003	-5.960185
-37.106506	13.465396
-22.779545	14.17269
2.1466055	50.787903
-49.429726	29.88397
-22.50673	-25.620483
-36.372692	19.450136
48.98944	-27.058968
-3.8616493	48.179665
8.251752	45.593246
-10.23972	46.544968
40.91528	25.90692
-1.5226762	23.8085
-16.287462	49.511726
-19.130756	-6.685663
-49.57731	9.637937
-22.542671	-25.804647
-6.632909	31.329008
-0.07122002	17.743376
-35.725384	15.709409
-42.266445	16.983246
-13.219811	46.025684
-23.720957	-3.7216964
-13.83899	20.373476
51.015903	13.198005
-7.4176993	23.805578
-25.505594	-21.46688
-13.819953	6.439047
-1.0307568	25.337858
-21.90092	25.915253
2.9785757	24.52144
-37.8491	-13.220279
-22.75208	44.90518
-1.0272547	44.552765
-30.465965	-22.617485
0.18730275	13.160952
-41.318344	6.323872
-39.598778	20.341068
-1.0616078	37.01953
-33.921574	36.58417
-51.355335	22.239878
-53.709244	16.701963
-14.24739	50.353073
-27.504726	-18.858377
-38.150913	-23.721813
-42.306725	36.533806
-34.505524	45.082424
-33.667274	-24.588818
46.054028	12.328655
-34.74806	-17.31382
-5.625954	54.77958
-19.47187	35.744545
-39.38287	-14.034434
-20.533089	16.53522
-21.119135	41.582207
11.344508	34.406494
-37.459908	14.395346
-61.22121	9.8554945
-2.1172287	23.09419
9.413479	40.672
-2.6842973	37.973206
-0.9467766	24.780378
-6.450755	36.52275
0.77108103	54.267994
-35.678543	25.747377
-41.55864	15.385559
-21.007744	41.345547
-15.845525	25.41911
0.85590404	51.711685
-19.336926	28.60185
-28.442839	-12.382411
-28.080992	39.642284
-26.389456	19.117376
13.89303	35.681347
-31.21334	-14.722697
-24.91634	-12.343864
-26.29512	28.648352
1.455991	19.776241
6.1279225	40.21216
-34.106476	38.670834
-23.965986	-21.571762
-26.29361	19.646673
-19.24614	-18.779692
-29.378222	-23.393108
-55.975296	10.383415
-23.778467	-31.93197
-16.422672	49.291092
1.9328163	47.133636
13.77974	34.39161
-35.474636	-20.714096
9.836362	-51.859478
-44.102776	33.215572
-18.774527	50.62709
-12.792211	39.249508
-23.034702	-8.939895
14.810677	29.014183
-43.82561	3.0789466
-21.955927	-41.488823
41.067596	12.791819
-11.583565	-5.38726
12.573582	27.647242
-19.727148	17.61352
-25.557	38.22497
-1.0868849	48.45369
2.6243355	45.252224
-9.64853	32.29942
-9.822466	52.13931
-20.683006	-48.869755
4.8396554	52.566288
-26.733126	2.2662284
-32.83561	10.751781
10.252708	27.753153
-0.95029783	37.206455
-34.21536	-4.9478784
-4.012729	17.299326
-29.608368	-2.4318516
-10.444901	43.836105
-27.285942	-30.906393
-52.236042	9.16016
-46.641064	21.656391
3.119169	54.648132
-55.955902	15.97033
-19.946499	22.584538
-17.147575	-20.697332
-40.587223	11.299797
6.8112006	19.34098
-6.495986	37.09656
-10.444091	0.13147178
7.3654523	38.358467
-39.147625	-22.419685
-19.160738	13.016417
-21.710669	10.866832
-3.9218068	23.535366
-16.59846	19.084059
-42.740196	40.08464
0.9133302	37.12734
-38.62776	33.04977
-12.403855	43.796783
-23.761614	-16.050112
-34.987785	6.0531993
-2.0356636	27.5767
-18.633665	-21.928019
-10.334164	-12.268124
1.9700054	34.118683
-9.818585	-38.998245
-47.5816	13.504317
15.838912	35.337975
-22.874193	-23.269949
-30.561117	-2.1645145
-39.19281	10.482794
-12.815377	39.2946
-33.076763	-0.70956224
-17.068796	14.897484
-11.417791	25.245543
-1.70992	52.25357
-36.232403	-30.368034
45.38701	13.649423
-42.171043	1.8356197
-18.54592	41.670456
-22.60652	45.96857
-27.018204	-31.403744
-39.272404	-22.2837
-16.881897	-10.443576
-6.9717727	49.97773
-50.22507	20.933123
46.33707	16.21285
-54.170303	20.401953
23.742893	35.323822
-14.09995	34.911636
-12.518605	-4.0864763
-17.942793	1.7190585
-42.02895	16.004627
-1.6567767	14.272521
17.423222	32.727337
-4.8278794	9.83257
-30.706844	-2.1545317
-19.97079	43.56782
-15.615131	45.57366
-49.324963	-12.436276
-12.109872	9.329722
-40.458538	-10.522856
-4.187984	52.2504
-16.44043	24.982153
-21.065804	-1.3123664
-19.470577	39.98119
-38.530067	-8.015606
-28.703697	-24.744688
-7.811076	12.972778
11.629877	33.371166
-24.87192	27.683115
-23.439104	-4.689175
-20.475735	-21.228878
-0.38455957	29.07725
-26.033234	-18.181047
-39.026764	34.670055
-27.729448	-5.6843495
-13.941827	42.916443
-15.770115	41.740784
-34.507114	-11.091898
41.047653	5.004572
-14.384185	38.09052
-18.08153	-3.7879217
-15.747628	6.9225044
-42.85203	34.962246
-12.931013	-16.266981
2.9808	24.520926
-14.746955	40.47567
-38.152866	7.381022
-15.097785	7.4012384
4.1936164	49.329735
-17.30575	30.964607
12.789499	24.309484
-28.041952	38.424717
-38.96884	-8.867253
-6.8172383	29.489433
-42.661694	18.02295
-8.771156	44.642345
-41.618553	-3.2007916
47.950676	13.173368
-20.035912	48.147366
12.525347	-21.088743
-51.718212	22.490948
22.485847	47.616135
15.942465	32.78147
-35.619072	27.95816
47.39205	-35.396416
-24.499367	-14.218208
-31.974617	-21.040379
-38.333115	-1.351819
-39.60414	-18.713634
-28.443354	13.01732
-3.0277023	12.245318
-18.369207	-0.29257652
-15.588241	47.896526
-48.562107	17.223476
-18.581366	9.8495655
-41.61387	14.383158
-35.415173	-22.845682
-9.051288	20.549995
-41.04256	1.823484
-15.875426	8.219974
-29.584171	4.9179225
-17.73618	42.927616
-16.051758	44.27116
-48.481174	27.412863
3.115199	54.691795
-18.465256	18.447403
-34.79253	24.066544
-5.6856112	21.265524
5.0940037	53.784378
2.6256557	40.39395
-28.311703	5.3836355
-48.901516	28.761133
-34.269787	32.878727
-51.118095	15.474538
-8.166435	44.428352
-41.30932	6.327855
-18.441381	-38.259754
0.56227404	50.182537
-14.224509	-10.088793
7.241831	50.65236
22.867592	50.16647
-18.363348	-10.888826
-58.813488	8.4599905
50.043297	7.9948225
-31.996428	-21.038515
-13.467739	20.541264
24.902056	45.583515
-54.21629	4.118657
-1.6707852	30.320137
-35.922543	-19.69196
-28.264498	-14.174382
-9.363035	30.102804
21.699976	44.610558
-36.780228	-20.07347
-53.07435	23.488272
-17.989277	42.387863
-47.42342	4.602011
-55.36031	7.63502
-13.0962105	13.231298
-2.3825035	47.546886
5.8519564	41.941097
-17.014736	13.573252
-20.097048	43.627182
-35.63675	4.0343585
-36.07299	-18.761839
-9.174415	0.842199
-25.259577	-18.993656
-36.108902	11.607185
-24.74924	-13.205858
-26.44889	-7.9475493
-46.314228	9.347705
-37.65138	16.351833
-53.7007	16.679893
-55.37107	10.872239
-23.028402	5.5527205
-23.399431	36.27518
8.614297	55.43501
-13.6607065	34.07245
5.853159	34.785923
-5.6587343	49.486717
19.688477	49.830112
-3.7583199	6.391315
-35.226852	-25.292852
-7.253531	53.7072
-11.14877	25.142267
-7.23478	29.172373
-0.09510887	16.460659
-11.588563	24.08275
51.160744	11.857749
14.642133	32.257507
12.033436	31.249935
-34.088997	47.79153
-5.5187206	19.312101
19.983217	43.88542
-20.762432	26.13023
-46.060604	31.435549
-8.183409	48.86169
-49.675774	2.3787994
-15.407167	23.539282
-16.866695	28.582851
-17.986341	-23.813185
-2.5508304	53.676258
24.899357	29.992477
-37.024746	-21.263168
-44.205437	0.5537122
-36.0091	-14.30077
49.73283	12.187199
-30.680664	8.142166
14.054445	32.6888
-42.86847	34.082935
-44.426563	2.605368
-46.08479	5.4432373
-17.686604	31.420736
-51.86244	18.3763
-8.271045	41.585773
8.25348	54.64893
-22.789717	20.883606
46.06899	-24.228073
-35.745842	18.220907
6.8914523	53.60431
-25.384333	4.2456555
9.551717	49.232944
-40.084034	-2.876788
-10.611447	6.3976245
-37.61996	-11.880695
46.659107	-16.874853
-10.88615	-11.942115
-15.665988	-1.9293486
-28.78492	21.95893
-39.24215	-27.554552
-13.94775	-4.247389
22.475588	12.247298
10.186491	33.144108
-1.0356628	15.25116
-48.047504	-15.048685
-15.77071	51.472935
3.9871829	43.38562
-34.079506	14.928843
9.165747	40.390385
15.565948	31.01681
-47.931335	-12.916
-23.2598	-16.698208
-10.039208	42.322147
-32.432938	14.260521
-27.094658	40.926765
-59.38761	10.216689
-1.4344506	46.625652
-37.32238	-19.911823
-35.98424	43.16371
-12.206613	28.977896
-8.853674	43.348103
-20.481901	-14.191086
-2.366547	11.920383
2.8659158	-52.06141
-3.205462	19.407612
-22.436485	3.0393918
0.35532105	46.19647
-34.517212	15.309994
2.3559856	34.555256
-11.2282715	27.73744
5.723662	37.56075
1.2024013	16.314106
1.2515271	33.55556
-17.619606	43.51415
-14.896656	8.674146
22.466143	47.087727
-28.261852	8.54285
-22.024212	13.433398
-43.889545	20.839285
1.4855374	20.281836
-8.009609	25.208296
-7.566312	28.69292
-3.3685749	55.33485
-16.966547	6.725237
-1.7179145	55.212666
-16.658762	46.604527
20.634129	47.50082
-13.457602	16.905416
-57.39984	18.36093
-18.748955	-4.837283
37.331867	-14.202535
-17.938858	31.77556
-1.6300063	10.086795
-16.201527	-10.053358
-42.738144	3.1216917
-35.051666	12.318939
48.26026	-21.95283
-23.190353	38.000725
-17.98732	-28.758743
20.568037	44.212933
-34.211044	12.763479
5.9000916	11.078336
-26.271593	20.083527
24.78151	45.566414
-9.169815	53.354633
-57.942146	14.915436
-23.6459	30.55371
-9.874306	35.62318
-39.032158	25.344303
-31.531086	17.554483
-24.74101	9.479864
-46.29449	30.121752
27.190557	-47.764835
0.015299845	41.703014
-32.895645	45.03499
-23.59791	38.036575
-31.79938	11.364315
-11.451673	10.70747
-39.490532	-12.851072
9.754844	-37.27827
-14.682624	8.764197
-29.563765	-27.717316
-4.299176	48.136333
-48.035194	-15.246259
-30.130867	-26.61428
13.563681	20.89759
1.2149599	7.2548795
-6.9736032	12.234418
-54.801617	12.519079
-22.285585	24.996105
5.899096	47.811543
11.176047	25.264214
-2.4238346	53.023315
-25.362959	-2.1769812
-18.125141	22.446142
-8.577691	40.868332
-50.639587	6.928278
-44.903248	22.318693
-4.1970463	53.77798
-40.095497	22.91707
-51.525475	10.14281
-5.217976	13.373703
45.929253	-40.75097
-46.897903	20.139278
47.21032	-24.076729
-22.934174	-17.066956
-6.1715603	-9.937775
-16.696535	2.887105
-10.444145	5.5750566
-43.727573	22.7976
-47.941338	19.25394
-19.234905	3.175807
-19.945423	7.8030257
-16.680777	26.54188
-7.5594306	55.977253
-11.209553	37.500744
-18.91641	14.144064
-20.370546	-21.144236
-29.919132	7.7081456
-14.234589	35.340435
-4.2889647	21.97967
-36.40516	27.848553
-29.997028	-28.386614
-36.60234	-22.205452
-16.780973	24.560043
-0.016136652	40.244324
-16.834284	-21.22957
-4.81043	23.283722
-18.43776	2.2183409
-16.91866	40.462116
-4.3544	24.512001
13.893686	35.565147
-8.127919	13.009365
-45.168564	18.99292
-21.992958	14.868852
-38.09627	34.8456
-2.5258257	41.87169
-46.206276	25.437895
-43.227	20.761951
-51.043476	10.542662
-15.491091	-5.6218963
-9.53744	15.796786
-12.87018	48.935616
-37.86932	-10.077876
-5.5866857	25.588442
-54.338867	13.6350975
-54.180626	4.1042204
16.401682	33.30811
2.2198818	-9.199888
-45.480183	23.485111
22.488647	50.212852
-4.8849106	49.653683
-50.601444	22.285555
-45.904022	23.263615
-37.108425	-21.44539
-28.093237	-19.037064
9.49265	49.258877
-14.855129	-21.451927
-8.68741	47.840866
-31.49859	18.340973
-12.403559	49.741405
-35.167656	3.9524314
20.731552	46.24834
1.8713255	21.525644
-38.423805	-7.17216
13.956227	27.985783
-17.010881	12.215627
-20.17655	29.90178
-38.782516	-27.66855
-11.623172	47.76472
0.21077767	45.74665
40.948402	25.879808
-5.752348	16.957108
-14.932516	36.188225
15.139594	31.894617
-19.49018	44.813538
-54.76353	12.147884
-32.01924	-9.278381
-22.407156	-18.027935
13.081447	31.688046
-30.387857	-26.38567
-6.5614724	41.50369
-17.33851	-13.199428
-25.433828	-0.68917894
-35.047035	-23.262268
-34.22191	43.565426
-26.098867	38.30161
-34.633648	0.30957055
20.061022	43.890873
-13.542078	-0.16686267
-34.104813	10.479308
-34.451157	44.365578
-17.12535	-0.11043638
-1.9078637	35.3149
16.299353	30.60574
-48.02881	25.732199
-54.09015	8.250367
-33.610485	24.514652
-18.19195	-22.73341
-3.5520802	50.18674
-41.003242	2.4671943
1.2651008	50.09071
-3.371492	26.740429
-42.50685	38.487846
-16.504255	46.7027
24.885427	20.637575
-30.537474	26.4646
-23.825603	-31.89193
-42.31768	9.679094
-46.80855	17.10407
-0.7132719	52.588528
-42.265495	-26.073982
-37.86985	-15.610125
-8.71015	40.601227
-35.610626	-23.391811
-34.044006	13.529707
-2.3196585	41.14601
-9.515772	8.182501
-14.489877	13.038928
-37.7682	0.010548731
-19.017221	10.55682
-38.96819	-1.5959461
-41.73888	23.039852
-6.392034	36.18005
-27.354366	-14.333893
-7.0048013	41.56542
-52.286602	13.394578
-28.823845	17.109272
47.729412	13.494285
-16.418564	48.43184
-32.047054	-9.360811
-1.7987872	53.438164
-33.019817	-27.371235
4.714971	45.40114
-45.76077	19.962381
-23.598879	30.5767
-35.47812	-16.674093
46.336285	14.155517
-46.25572	29.871613
-10.424463	-39.368275
-22.53016	4.742253
-6.0984497	46.85788
-1.0432596	26.423077
-48.544712	21.205551
-23.87749	6.6010113
-19.67946	46.498
-8.515723	49.963657
-34.10624	38.57112
13.100972	32.42784
-20.2536	-14.117635
-5.4612746	49.026802
-31.299454	28.454168
-25.965088	41.193893
-14.424199	46.283573
7.2576666	-12.64989
-59.29993	10.731657
-35.47467	12.114493
46.403095	-19.33471
43.84644	13.496358
-13.342885	48.36116
-28.696291	9.178553
-6.609837	-13.364264
-24.362333	2.937457
-43.84216	4.8664346
-24.455187	-23.341242
19.941235	49.637875
-20.253317	-11.1242
-37.81605	-30.08709
-3.7531352	6.3987503
-61.377457	9.819164
-38.31661	-19.61698
-20.410206	-4.764986
0.3120975	46.89331
-38.866035	-27.608046
-31.383799	15.12599
23.677505	30.233807
-41.060417	-3.4418254
-1.5569872	9.858899
-26.454174	-23.662739
-3.4843705	51.886875
-31.867218	-6.83189
-48.082962	-14.14304
-43.355957	12.898234
-54.508446	13.295462
-34.941765	-12.95055
-20.099655	-4.78686
-27.73901	-14.8807125
51.08185	14.705568
0.41653353	41.085064
-0.9838177	37.06259
-20.62607	-2.2841158
-31.78443	3.075563
-50.278072	24.534096
5.79555	53.014378
0.33630762	24.916452
-43.88536	33.338257
-57.32266	11.147536
5.756074	47.436523
-25.41111	-9.159411
-40.062496	-15.078345
-32.960575	-13.833339
-22.637947	45.145267
-21.548763	31.495338
-23.780195	17.081657
34.944744	21.917097
-15.728456	11.19333
-55.048996	8.7520895
-41.65254	17.814302
-13.082015	26.004902
-15.016451	5.988035
-33.489426	-13.554751
-22.36525	-5.4946423
-32.991	3.0582733
-33.832676	21.359098
-26.611916	-32.423054
38.63781	9.717279
14.2867155	17.534208
-28.793074	28.176754
-24.779919	27.834526
-5.3694763	33.02047
-38.976723	9.871631
-38.257446	40.029613
51.877876	15.107794
-56.471153	13.235622
-6.345959	-2.5181463
42.75748	-14.291479
-49.704365	22.681887
-19.016634	-17.3758
-34.024765	-19.612139
-21.168287	18.773294
-55.164646	20.323385
-33.58262	42.39954
-40.584595	-2.441285
-50.659344	-8.565222
48.741043	-26.5247
-17.903828	23.398067
-37.162636	15.919501
-36.549545	-16.11936
1.7262554	43.836773
-36.010525	-25.15222
-17.694016	48.08073
-8.377723	8.520071
-51.069294	-9.174315
-23.688244	-3.8532214
-58.365047	9.099496
-39.679638	24.988169
-35.967506	17.245117
-49.741405	20.486012
-43.31518	16.17675
-22.529966	18.34275
-2.4721076	33.523403
-46.672394	19.903555
-19.460865	-5.6824727
-56.935207	15.192092
0.35872513	13.141607
-1.7860522	54.828564
-15.022645	-2.5738268
-40.118847	-12.704685
-33.49634	-24.519001
-17.583815	0.31717378
4.027209	50.02748
47.45824	-24.15727
-22.454311	27.586319
4.6511316	52.713406
-17.619995	-12.971334
40.104862	-23.321379
-10.349729	0.18360934
1.4226894	19.862474
-16.18198	19.65203
6.5288725	39.08829
-47.578865	10.132083
-0.761164	-49.421818
-49.144623	9.420726
-38.91744	16.080286
-53.44284	20.614832
-36.707417	-24.662598
-26.149918	28.517395
-50.180286	2.7055783
-2.0445323	26.283474
21.599388	48.566044
-49.980537	24.401695
-44.09338	0.9279642
-24.082323	-21.890448
-35.354774	-13.1963825
23.900372	45.273712
-3.591738	50.221066
-44.18991	24.140177
-12.916119	-16.261162
-46.902557	24.38234
-30.970541	-9.4828415
41.386528	-31.003681
-24.7441	22.674145
-24.202854	-20.49091
-5.3229313	-51.03948
1.3700621	37.336113
-27.780064	-5.7581525
11.666644	33.84085
-12.38197	22.944592
-18.73467	44.455795
-42.313274	36.857265
3.800706	43.519108
-44.890938	7.4841394
49.50898	-28.28716
-2.1787941	49.935
-13.487102	40.280148
-30.091846	21.073484
-8.160199	26.80181
-23.745594	44.95151
7.2817044	23.728329
-26.326586	0.5547217
-37.319706	-18.313143
-45.34531	29.571354
-48.529728	21.747736
-9.877273	-8.917146
-49.81453	-12.183438
-44.042187	29.292734
-44.18839	17.210804
21.227076	44.57034
-40.46183	34.956776
-13.172657	13.204866
-34.09824	47.695587
2.317769	37.013027
-50.958767	11.964289
-16.595327	11.858901
-47.822586	16.365486
-36.110775	3.913735
-13.423636	16.870382
-57.872932	15.000421
-14.0143795	27.825788
-38.306126	39.98755
-25.016056	-10.909292
-37.668453	-1.9280494
-31.601051	11.322137
-5.544421	3.9043539
-4.1017265	53.043808
-18.91176	-17.24945
-9.648446	-17.059746
-9.100126	22.09931
-31.603184	14.547191
-39.764473	14.0063095
-26.92254	-2.9574752
-11.512495	39.481174
3.234735	31.342995
-0.68186367	28.974339
0.70388234	27.187729
-27.116518	12.74268
-50.612503	12.40014
47.071438	-22.385664
-5.078486	51.009693
-2.4817708	41.780056
-10.778615	46.095127
-30.215115	20.635998
-39.883324	18.345755
42.70607	-40.066395
-36.208637	41.11044
-28.245686	-1.6217636
-3.57165	21.766953
-2.6064956	46.08396
-14.058189	38.40194
-9.281841	16.435608
-19.029316	17.442503
-14.515859	46.73155
6.4702473	37.348404
-2.7108881	18.359436
-32.490387	-28.292158
12.014986	26.03766
-44.44392	20.644392
-37.01264	-24.013025
-51.519276	27.16495
22.514912	50.15322
-25.893501	-21.605677
-9.583106	8.079578
-4.5686116	26.413786
2.2373502	12.763216
-15.035896	-21.063189
46.19933	-20.734941
-4.579725	44.664665
-37.706554	-11.748406
-38.395096	-16.194218
-35.361107	18.913456
14.755222	29.162807
-46.85408	24.658232
-16.259552	12.743204
-26.389349	34.316307
46.515827	-18.419884
-36.26286	-16.881418
-3.3643587	21.713316
12.398263	33.70898
-52.60556	18.372255
-19.39093	-46.577183
-19.68325	46.72039
-55.478054	8.836715
-36.423607	-10.802585
-29.65059	4.8022313
-5.7312646	17.035238
6.1607275	28.066807
-25.964796	-18.323475
-56.54681	11.305429
0.52086204	48.52094
-46.75987	-13.228064
-33.218166	-9.832575
-19.204527	36.10438


==> data-files/5TSNE/real_glide_50_27.txt <==
28.356033	39.046547
-44.36899	-8.114511
-30.440157	2.423676
-28.274147	-37.95401
26.098694	45.944813
-46.156696	7.8939767
18.829912	30.575855
-30.167337	37.01354
30.050867	45.862244
-52.53518	9.787317
-8.680019	22.795212
-3.890697	32.588623
27.368217	29.528069
-18.972204	22.220293
-39.057884	4.27825
-10.473462	0.63378775
-28.429642	33.010227
-36.288597	25.587944
-39.321217	-1.1180731
-50.090473	12.757678
-15.524177	13.727661
-52.217472	19.506489
-18.756205	7.005474
-8.290748	38.24329
-1.9404494	38.73345
-25.68675	18.622002
-50.362865	5.587334
-17.718042	23.668497
28.137444	25.170313
-11.912837	43.887383
-13.129771	32.814198
2.8790486	21.618826
14.785352	24.712833
-51.583412	6.4944396
-20.601133	28.172262
-56.15039	-8.017466
-17.237146	-10.429002
26.65385	46.21384
3.59857	47.364902
-25.29412	36.520218
-47.5349	-6.799227
-33.817295	44.88603
23.162432	30.055067
-34.23833	28.06452
22.697514	-57.149445
-19.19594	40.447105
-30.311016	16.895859
-30.378448	37.808502
35.48373	38.135887
-9.542577	13.891272
-35.025036	-6.963627
23.450003	47.40281
-56.210354	8.405014
-31.513714	47.1965
26.659391	29.697523
-28.995197	0.28637564
21.831854	42.676174
-40.68745	-0.22656374
-16.802467	20.146334
-23.139923	33.36805
33.720207	-33.5536
-20.898476	16.890558
32.466213	36.628098
7.65763	29.667583
-25.338526	44.009205
30.959957	47.035984
-18.321434	-3.988076
-13.451914	-11.745798
-52.879307	-4.123638
-17.754341	10.400626
-52.63628	10.393555
-22.37573	54.374516
-30.081514	-4.389225
23.119936	33.06535
-36.604404	20.816038
-36.036026	16.932138
25.986942	36.453415
-36.417725	7.279561
26.960798	41.053356
19.370855	36.66726
-34.12223	49.46393
-42.460472	47.88362
-35.040073	45.384567
-39.8677	47.350407
2.9586313	8.639802
-8.362437	3.1739244
-53.946842	13.098711
5.6129637	52.08423
-7.782068	35.948933
-43.70732	-17.468996
-13.303173	13.838253
-21.68697	28.130564
-14.652302	24.924234
-2.7386882	35.400227
-44.83114	23.555304
-36.499866	20.903067
21.600914	36.671818
0.71053755	10.76871
-33.778976	19.691275
19.233969	49.4037
-16.461779	6.507468
-0.22955221	28.571985
-4.653192	30.453201
-39.683395	47.812374
29.709406	36.448273
11.585547	22.690937
-41.503765	14.325398
-10.585381	22.672335
22.296328	44.847366
26.660267	38.469513
-41.46938	-15.047873
-15.547676	15.150709
-45.50391	2.8312163
-46.22776	-13.364432
10.829319	26.142048
-21.653389	27.94162
-40.77343	35.94766
25.705929	49.30261
-2.8856854	30.749067
-14.218434	11.8104105
-3.270508	27.143784
-10.520969	35.17022
41.1156	-1.1612914
-17.40819	27.482115
-12.582014	31.787632
-44.775986	0.3219942
5.5985045	52.14511
-30.087366	31.07943
23.156944	37.66322
-14.634306	3.5930383
-26.755585	-14.95889
-21.61045	13.772746
-43.13858	38.79321
-40.42102	23.957478
7.772061	21.65962
29.224918	48.47077
-29.32588	-34.44647
-45.277596	-18.915543
-37.676598	40.41368
-35.83807	45.57889
-22.796911	39.697777
-19.50463	-0.27352223
-40.735416	33.911514
-34.67637	8.939625
-26.87461	15.350565
-5.086023	7.396882
-38.88471	17.640406
1.8019202	-4.336116
-38.27252	32.102272
-3.2707036	26.830564
26.05129	34.575623
-41.537903	44.5658
-25.691069	-13.725699
-43.331345	36.16057
-21.17017	-10.453041
25.024212	41.4441
29.062397	33.684204
18.058699	42.67212
-19.204855	16.182623
-19.334793	28.716839
14.73631	36.156364
-20.991766	-6.048376
-21.095078	41.86299
-25.789852	-13.863421
-11.708633	18.240189
-23.72017	22.722578
-40.879818	33.150665
-34.212376	37.46559
15.326794	40.678436
-19.110426	-0.7925735
-5.516891	24.000269
-28.6344	-35.47177
-17.029041	21.709343
-25.470165	-6.952633
1.6529293	20.696836
-19.619934	29.983768
-11.263554	31.744019
-16.518095	32.165863
-19.278429	10.802895
4.3652296	41.47342
21.213057	39.358932
-28.781641	0.31724313
-44.24979	-15.39833
-24.779037	33.283127
-39.58796	39.08059
21.433111	28.386484
-46.632217	13.591905
-34.00961	48.277428
-27.93089	48.718967
18.785786	40.130173
-30.0279	-9.534928
-28.171736	4.121511
-55.027023	12.099582
-51.616436	19.468056
-29.90331	4.0104604
-26.550993	-29.780285
-21.498678	5.3325186
28.560421	48.33494
-42.809433	6.9992166
-16.60035	9.540823
0.18752061	32.884678
4.3500123	38.37894
30.625929	24.61781
-39.034725	33.149582
-15.371955	51.585842
-19.033068	27.64205
6.848069	51.822205
19.199383	30.53925
-18.568321	29.694359
34.909462	49.96486
31.471138	42.63319
-35.872025	28.792294
-34.348957	35.471478
4.2916164	38.285103
-7.9840703	19.037691
27.867678	36.759537
-7.363859	33.88916
-24.086813	-1.7500198
3.7942712	30.139267
-5.3701515	43.99221
25.336376	24.692368
-14.805129	3.409875
-39.052483	2.2397494
-14.592441	36.813187
-14.071185	28.216297
3.4736607	48.56477
-46.398422	16.005766
-26.029217	-8.584637
-5.8459363	43.56991
-34.112644	-4.8074255
-30.02854	-0.155363
-21.277721	50.07481
-38.953102	-6.5585265
14.448815	36.46471
24.057615	36.221886
26.203548	23.74535
-25.2053	5.775012
-12.621688	-51.481674
-55.715427	16.10229
13.620287	34.015182
8.112247	33.20399
-45.176704	7.6691756
27.0286	18.432318
-31.157528	24.4166
-36.169285	-8.397715
16.923294	-14.607539
36.576984	-14.6538315
23.610128	21.031652
-1.0872726	32.61516
6.5645466	29.21526
25.246634	39.295376
21.226492	37.145943
14.035788	48.171444
-6.006115	38.221554
-27.443254	-16.979643
32.114113	38.830124
-34.069744	23.009314
-44.568645	28.687773
23.020416	22.94659
21.23847	28.870253
-9.874763	13.548522
-21.893892	23.272573
-33.529114	14.456031
15.188861	42.953037
-41.55618	-5.738125
-11.094581	-9.152286
-31.94196	44.419094
32.764915	41.219734
-26.429174	49.77292
-5.2544746	34.689598
-35.12901	-11.3314085
-37.13317	52.83192
0.8003546	10.694588
35.143932	50.629436
-34.24585	11.689938
4.044782	51.24607
-26.045475	7.814735
1.0951136	28.45892
0.91677105	30.373966
-20.352365	26.210426
-6.281326	28.900608
-56.34062	8.224486
21.7381	30.696646
-49.675705	12.39467
12.110787	31.350222
-36.46151	-0.67016155
-41.48103	14.37434
-18.746899	31.975464
-32.91218	-12.045301
-1.9309562	-6.030982
8.411906	46.102627
-21.796078	20.14103
-25.3432	42.61216
31.52735	21.098291
-24.694096	-10.772884
-34.725964	14.650963
-26.562199	13.73023
8.238369	33.262375
-37.149727	10.660837
0.19010875	26.498709
-9.679325	23.534794
28.517405	43.07883
-14.578163	-24.016008
-30.388832	-32.059513
-30.257872	22.258047
6.68253	37.578304
5.0010962	42.373566
-41.67397	-6.2785525
-25.862768	7.8610153
-32.601902	-6.4811277
23.161224	45.183357
-32.74617	47.25308
-2.9703224	1.1117148
-28.6766	45.590527
-10.362555	35.202477
14.881347	30.12772
-11.1945	0.79814214
-7.0749755	6.9429164
-34.471054	36.281845
-42.615574	-16.997036
29.976583	18.695858
-51.460056	0.9071948
-34.86748	14.621232
6.683709	39.478584
12.308771	39.477005
-44.545837	1.9283413
6.636564	20.588394
-13.772195	13.449861
26.90906	44.991062
-8.820116	18.737915
-24.178534	14.420871
10.867139	36.59913
-15.184421	15.443559
-31.397112	0.52670956
-44.93398	-10.183217
30.790758	23.619793
-13.1201	35.886723
-20.081415	-1.186284
-32.925198	-13.74653
-21.020601	33.490566
-29.817678	-7.7770147
-50.35484	11.177357
-36.590427	8.171933
11.512739	41.784233
8.625368	36.484493
-15.160956	8.422767
-20.36541	-30.46939
10.231358	34.19723
0.85013354	16.583017
0.49514222	21.624792
-55.04307	13.866353
-13.103417	-5.306774
-16.512506	32.169994
8.322905	35.154785
-27.536444	38.4667
1.3807658	21.679575
28.42698	39.249702
11.209133	15.189665
33.69863	18.694805
4.4423094	29.114452
-15.830055	14.683766
-14.194446	18.612738
-33.37112	38.126423
13.474167	43.60154
-4.272917	15.716145
-28.987314	-32.828506
8.983269	43.681026
13.150155	-31.397549
-34.083725	48.796955
-54.03214	-5.7082434
28.94807	20.14835
-32.799675	29.255413
16.357727	-58.789837
-37.47039	0.957128
-26.364418	0.68378246
-4.376278	18.270813
-22.047506	9.498045
-25.814943	18.710787
-45.97056	-17.52303
-9.025022	5.8008842
13.883672	38.153294
-28.872927	42.006077
5.211731	25.010942
-33.98437	34.535053
-27.074352	6.0601997
-15.666937	23.93265
-29.3233	21.57459
1.2271147	22.597025
-33.96436	20.941038
8.44561	37.89537
10.812645	39.55334
-39.78628	46.12325
32.804745	41.250927
-2.8889463	31.29203
-35.55867	16.548075
-19.310804	24.55307
33.300076	39.389973
23.120045	33.048702
-32.85538	19.660292
-41.261734	45.938656
-51.570858	6.4918313
-42.559258	47.637596
13.053448	44.205776
-24.798986	33.28108
-36.043015	-20.517859
26.216497	36.62499
-13.878379	-8.804736
32.892727	35.755703
-54.80734	-2.5634632
-33.840626	-6.0950623
-17.921177	52.924267
-24.968613	-36.88513
-26.398829	0.73969024
-5.63266	23.577473
-50.996708	-2.441351
-29.938168	26.782242
-18.74924	34.32755
-24.60678	4.2346992
-24.760805	-2.8618577
-13.980492	22.003546
-49.462833	-5.839543
-24.573114	6.2818737
-33.58083	50.381996
7.699179	37.765415
-37.479885	25.064127
-21.3471	53.067932
3.118101	16.89259
22.413425	40.678417
3.73059	46.78859
1.4778563	26.641872
6.5624638	39.616913
-40.151596	12.5993805
-23.133549	6.4548144
-33.363647	12.454941
-27.965591	-8.181219
-45.84779	32.613544
-38.410904	1.6121364
-37.779297	5.9000297
-40.066635	7.9418936
-39.86193	35.056168
-27.947111	48.65323
-21.058641	48.976288
3.4915347	13.376071
10.038828	28.18999
36.743614	38.30633
15.038267	29.036768
0.42283508	7.758839
23.37353	43.168396
-56.49504	-5.3449235
-48.098896	4.1649585
-30.08096	5.7273393
26.61088	50.357365
-9.4014	23.742413
-14.164194	19.383427
-41.301456	-14.545728
-10.284119	24.467093
-30.07234	-35.500244
28.472546	21.214718
28.116053	24.158487
37.76877	46.95233
-20.88362	23.898136
-49.346565	-7.8882475
-12.579266	31.914856
-44.752777	46.79822
20.999283	48.675274
-39.959705	23.713037
-10.404077	17.349794
-14.378594	40.200897
-30.416885	-12.821553
29.162882	44.509167
18.81781	20.968298
-25.924837	3.9047148
-28.371529	24.173843
-18.346851	8.864409
-27.178265	-36.772594
-36.803925	31.22797
29.10567	21.917053
-54.9415	14.867854
-30.71253	24.635847
-36.187176	25.611647
11.981997	15.024475
-30.040016	51.03153
16.562735	45.738316
36.047203	38.153244
-2.7820776	35.422897
29.303654	-54.75848
-44.006996	34.422565
34.212227	38.22269
-20.676819	43.401226
33.774178	33.046467
-4.96579	13.739351
4.857508	21.492098
-18.4223	11.908537
9.186027	18.396128
-1.9471232	-5.1868577
-8.243405	3.4688175
-27.310194	30.890688
-16.828234	-20.864319
-9.8074255	1.5314674
4.604928	-5.2885494
32.249615	23.67249
-41.874065	-16.199799
-43.814888	-0.7937
16.490156	36.202827
20.160763	35.05545
-41.246532	31.122164
6.465135	51.821224
26.59501	20.611015
-45.446655	0.6923702
-35.823105	-1.1739975
15.611844	44.48817
-40.517235	29.399004
4.11712	31.693773
-17.393925	51.30189
24.042042	39.636322
-24.452814	5.4762425
-49.59456	19.814562
-7.7822514	16.126804
14.561194	44.501183
-28.981379	-3.5000892
-45.177372	-18.192902
-12.613613	-44.65776
-19.448948	22.380753
-47.431583	8.15929
23.153172	38.05856
-40.815323	31.624678
8.327952	46.518856
-7.8381267	22.378586
2.380857	51.269684
-40.648457	-13.436117
8.706389	44.980217
9.293343	38.028275
2.3757694	22.562712
-53.48477	-6.0307255
-30.274683	17.106272
-3.0168748	25.884708
-36.648083	41.26064
-14.527306	28.304476
-16.7921	20.718557
-14.388371	20.083158
29.859318	46.20548
-0.760832	21.770836
30.923294	44.85367
12.294726	37.782944
-52.1094	-5.665133
-47.72798	11.867418
-30.630728	47.8394
-20.250504	-4.2129583
-2.858768	12.504754
12.541081	15.566056
-45.42197	-20.2833
-32.20989	-6.6561027
-31.225203	23.182207
-44.534664	33.102737
28.620888	-57.666172
8.16681	27.80227
-5.9918256	-0.17850941
-49.373093	-7.1664433
-43.681602	31.87315
-18.410547	19.045153
-6.235979	43.293835
-50.999012	-2.5458164
24.721504	50.431633
-24.625406	50.833584
-10.704171	38.101055
31.347668	26.207397
-28.901598	35.399235
-32.46063	31.331259
-21.104174	13.639436
-44.25613	45.77549
-24.979958	-12.122084
25.233343	30.981108
29.630768	50.366066
8.126963	28.136847
-42.86567	28.326365
7.6828113	22.600769
-15.844203	9.870069
-14.206117	-40.296333
2.6290076	22.528105
-34.071903	1.9549173
24.669872	41.993557
-43.69854	-0.9403937
-33.03099	1.8072845
36.100685	-21.14874
44.66553	1.229701
-45.370102	-11.087886
-20.724915	47.07896
-10.397345	30.926294
29.707172	37.390755
23.916897	17.697908
28.763355	44.00718
-19.06413	0.7715459
-5.6740313	32.1765
15.998817	46.494457
-18.065907	41.880074
-34.61829	42.139534
28.209871	46.092182
-42.155346	19.207653
-22.5739	43.531403
-46.19579	-13.540286
13.753908	-54.981014
-32.884968	43.031433
-19.078186	-9.15098
-35.334454	-1.5045823
25.304327	-9.7154045
-5.114302	7.3808517
-23.489239	-14.567081
-34.56239	41.26561
-31.906881	41.466637
-7.1544447	8.973457
14.983069	23.972553
-9.723843	19.482618
26.814993	47.300697
12.5946	47.905247
-0.14471163	28.527166
-32.92179	-14.279617
-7.6932898	-3.892678
14.852403	30.663448
-18.577597	24.549158
-33.614204	28.954493
-34.74652	2.5671144
-26.654858	4.5715127
-9.375102	18.560644
24.801466	32.35057
-34.19987	-11.367082
-19.534359	25.414986
-7.139094	7.6769767
5.949419	35.922535
-21.026323	27.147057
25.429306	24.591675
-44.73176	-9.433959
-32.873367	40.532524
-4.6509504	25.630014
-49.903095	10.149566
25.452185	28.624594
-37.94439	43.93101
-37.308884	40.95757
-21.908865	43.611767
-19.02181	-15.071607
-44.900944	23.518621
17.173601	38.77229
-16.347044	13.189181
-22.577984	26.216337
-19.319733	46.325844
-30.05454	26.631788
29.488153	19.844582
3.4944768	-8.971789
-35.16385	43.659153
-55.123703	-2.8743236
24.463924	43.58007
-34.17222	47.568527
-35.579613	43.412365
-26.05176	3.7791567
-30.623236	-10.030075
33.757454	33.093567
-13.441781	-14.072076
19.680637	50.216934
-31.323711	31.246828
17.36256	38.09742
-39.886635	12.963063
-51.045315	-5.519603
-15.638334	29.223837
-14.647959	15.985639
25.053894	22.250889
0.8146349	24.783516
-7.1313977	35.59873
-16.308517	-20.745056
15.622703	38.461536
22.698914	38.242928
-19.277943	16.208412
-36.812794	-11.709133
13.135898	29.708971
27.941277	20.688179
7.810827	40.20489
-20.444063	47.52376
-11.8550415	9.838173
-34.369953	-1.7749877
27.998695	23.209936
-32.69808	1.7335316
18.046297	46.13677
-55.030014	-7.4732656
-30.050344	12.577209
-27.472414	6.7388587
-50.706787	18.362696
6.0142136	29.306042
-37.02495	12.212829
-49.377853	-7.825146
-4.857304	3.6019661
-45.558376	29.859087
-51.10134	19.144157
-7.806088	5.1460037
20.037512	28.92892
25.883411	20.16147
-38.01063	45.716663
-22.49861	52.43103
-36.600914	17.172419
-32.14177	-11.524087
26.329899	42.99619
-28.882162	21.86308
26.085197	35.842884
-22.349691	29.187105
-55.60198	9.778792
12.603519	37.796856
19.177437	13.644878
-23.371077	32.05871
-38.938652	-6.489125
-30.855633	7.850668
-29.472815	43.396984
29.246529	42.220665
-21.583157	-21.7371
-19.12844	6.3644614
15.738912	46.772366
-27.624226	5.9354725
-42.79203	31.592096
25.575405	29.477793
10.539322	21.52927
3.2191722	18.1745
-1.9720643	17.671906
-4.48299	29.408262
-4.489699	17.675938
-30.76339	38.524117
34.79834	49.694626
-25.7222	-3.888317
17.695316	46.156937
-24.001179	47.426064
-10.426588	26.480852
-28.648262	-32.237118
13.74031	37.091908
-12.050922	9.825474
29.589363	43.64584
-31.466608	4.205265
21.958002	35.563744
-33.303455	41.895454
-10.702786	38.120483
-20.860434	5.998781
-30.260786	-32.913467
-44.1396	45.572235
-22.503386	19.502205
2.6251845	13.513452
23.054968	47.785843
-20.379198	30.411924
-32.692104	45.574448
-27.327753	27.654182
8.782179	41.575195
20.912617	47.00865
-46.392384	15.939066
27.161919	22.630047
-29.339897	-3.7440777
23.783852	43.7668
-17.135355	44.748123
4.8255987	32.41075
13.964289	40.099743
41.040756	-12.89516
-17.482273	50.823967
-45.01583	32.889393
7.3970366	17.793783
-31.033136	-31.63311
16.78681	39.559902
-30.303959	17.883842
-1.1652465	-13.140188
-0.42913055	-12.065005
-32.517136	25.244179
-24.490211	-8.932485
-56.243416	-5.123405
-38.55247	-3.3379374
-13.741121	-18.83712
-48.115353	4.1652226
-15.19436	51.60362
-23.80423	5.2739124
-18.684431	-5.436821
23.894424	37.853275
-16.412159	-20.770754
-39.14932	28.287645
19.20482	22.134233
-6.0056214	14.261969
-45.50586	-20.569368
-32.418327	-3.7634652
27.024464	44.29561
-10.54106	11.04627
-44.295055	-0.048552066
-25.154732	35.742977
-19.658022	46.55753
-16.702988	7.955483
-18.97975	-4.9952984
-25.307425	-3.5136068
-28.616352	-37.08791
24.795725	31.29845
21.58783	28.336893
-17.526623	-3.235925
-38.4504	17.386276
-36.524597	47.84494
33.12837	38.39967
-19.46159	30.841476
-55.607197	16.002548
-19.381819	49.980545
29.535654	36.97625
-39.009197	4.3814616
-20.366016	9.172287
-14.922151	6.28475
4.589007	41.63096
-8.277851	38.279312
-1.8832428	38.637123
-20.283318	54.66906
2.6987817	25.277264
-21.643831	51.734947
-34.481197	38.34095
-10.821984	21.898102
0.49412584	20.399992
-15.369327	6.7593923
-20.578392	-2.5311453
-39.193703	16.202673
-48.35075	36.946106
-42.01504	-7.513013
13.321044	19.53376
-30.813517	10.939137
-16.826721	37.5841
-13.059697	35.935078
-6.7555523	25.959578
-26.452309	12.884661
-52.55454	15.7834635
-28.282127	-38.111023
-22.62624	49.622337
7.815394	12.410198
26.324728	-23.499456
-34.775925	46.656124
-35.82988	-4.504707
-22.968748	4.049104
-0.16301644	35.53832
-27.746906	45.55113
-49.63979	17.347801
-4.6830187	14.84977
-42.955177	5.1982512
-20.726036	-10.203642
-5.996722	32.74708
-40.088043	34.462265
-20.536043	7.174006
19.021784	36.850258
-29.81329	6.5402217
12.704463	36.049557
12.154704	20.224886
-43.63141	4.6619496
-19.390076	-0.6760555
-18.327745	52.213078
-29.378614	36.146317
-42.23553	34.833794
-32.123222	46.707966
-35.655315	37.02707
-0.5326008	36.982388
-12.258086	24.951462
-32.756424	42.85016
-20.282068	-5.1519017
-25.266947	50.081062
-44.220493	-15.369432
30.512285	44.713776
-8.720763	2.5705142
-15.537471	10.421945
-30.068115	3.885538
-7.817294	5.7694983
28.658081	39.876915
-18.994852	-9.082647
-10.51388	33.4921
32.11514	39.07884
-54.843742	-7.1558323
17.705519	-12.570404
-34.109467	11.802248
-14.207185	28.196905
-6.822874	29.182829
3.7563052	49.898094
-22.074429	39.964706
-30.85101	-0.86712086
-20.998379	41.414413
-37.930935	34.69389
-29.40176	45.92346
-29.027428	6.5909247
-14.497124	36.67578
-40.539215	23.972155
-21.1949	30.01814
-54.077885	-4.3001466
-36.482147	47.47076
-28.983435	24.04108
-25.701077	-8.57962
-16.983791	7.997554
-50.647682	-3.4828095
26.002892	42.676064
-39.37158	41.741596
-13.082932	-5.306774
-36.89605	44.381207
-12.529756	10.312362
37.0438	-53.6739
-1.1828061	24.498058
-26.65214	-7.559454
-39.550243	-10.232055
21.176798	30.756662
-36.28312	8.280056
30.640566	24.039782
-9.238072	25.484665
8.280277	39.47681
-55.13451	11.778714
20.108263	35.2567
-34.66943	32.732586
-22.352085	-11.196095
26.812077	41.174458
7.3174505	34.1557
-28.5935	31.902073
-15.638423	21.356987
3.3908474	41.721554
26.831161	51.512905
-9.199922	-4.5664144
-23.619055	7.889327
-44.507767	44.578606
-33.406384	45.646133
-10.255138	-2.4240754
-44.604736	2.5245156
-44.75762	43.106533
-35.99531	38.59301
-49.635838	-6.3757944
-52.731815	12.320205
3.064935	16.944632
37.709923	46.967186
20.834406	31.328821
-23.73975	45.040318
1.2142835	24.396736
-28.004864	42.33989
-40.322594	12.026729
-47.576576	11.771864
-24.756807	50.770206
-9.022428	28.185835
-52.6941	15.79406
-39.725224	3.0623603
-4.5868897	19.00587
-42.860523	28.162743
46.27841	-3.1856472
27.72622	45.461147
-35.871002	-4.7141953
-9.69062	-7.8528547
-14.831069	24.734299
-39.631924	28.175415
-33.663292	32.7227
-30.957247	10.779428
8.950578	32.424557
-0.28200006	43.869972
-20.857582	33.277855
-21.570871	31.55786
-24.213041	18.64952
-24.22165	45.055885
30.733706	-54.51532
25.079002	44.85802
25.453432	28.632301
18.15288	41.78623
-28.91871	31.698889
-38.515045	37.309017
23.45858	-54.42893
-49.41172	14.953984
-32.041115	14.625644
-17.846474	25.694065
21.412077	41.363873
9.887343	34.01915
-45.45714	22.877895
-1.5085089	31.884775
14.031681	39.858727
2.8263013	51.6738
-20.286173	21.993917
-32.45332	4.22094
24.968943	19.090704
-36.19249	41.50858
-28.40794	5.779276
-39.18189	49.446568
-55.06048	-2.880344
-25.442791	-6.4460974
10.584974	21.690857
-23.206558	28.069252
-1.3076729	5.9378424
-14.15198	-15.056639
7.001703	16.100842
20.50563	41.847733
-18.480927	12.151159
-19.02057	5.506064
-44.35466	35.26147
26.723505	18.59806
-37.107586	44.37272
1.5355648	25.551317
10.792584	26.165398
7.6821103	18.246954
-21.508947	6.8716865
-17.736834	25.839128
30.163649	23.112282
-29.728449	49.87214
-41.62062	-20.796001
8.889559	41.74916
-21.326416	51.603603
-16.624569	11.745234
-34.007996	20.99854
-36.515823	-11.635214
18.761192	14.392929
-28.564516	-8.07935
-19.945839	49.433636
27.58865	35.115265
-45.937527	-0.4771341
-11.820139	8.629591
19.596811	50.72148


==> data-files/5TSNE/real_ldm_100.txt <==
39.082287	-18.004074
-28.04759	-15.560855
-17.1604	-25.128817
19.603003	5.599002
36.391712	-11.049938
-26.734016	-31.369581
27.264162	-20.573284
-47.919964	-19.411385
39.890305	-11.611016
-34.907135	-42.646103
6.784658	-37.92721
12.27489	-33.175247
29.319164	-14.6502285
-5.5600224	-42.49157
-28.085962	-27.35674
-12.5437155	-7.992145
-21.961414	-53.444874
-39.52431	-18.909378
-24.939186	-25.022732
-31.246527	-38.744324
-1.1671011	-28.32572
41.127693	-3.4409118
-5.9138093	-22.816944
13.7823105	-43.24941
-14.815019	-50.398582
-46.79597	-38.82707
-35.473537	-38.733505
-0.51338804	-42.129242
18.972733	-14.479807
-9.23765	-38.556
5.0912814	-45.833496
9.076121	-19.282522
6.379807	-15.3665
-35.030235	-39.938087
0.013728319	-47.074574
-25.264473	-37.65387
-4.3306646	-11.966962
35.863834	-10.893333
24.844574	-42.23886
-44.67535	-19.243883
-18.636017	-39.956623
-55.656517	-18.543222
29.16252	-16.80992
-43.85443	-16.269527
-7.113144	-8.647417
4.3316717	-52.448597
-37.421047	-24.578365
-48.61235	-20.069567
45.362457	-18.796907
7.2035747	-31.9238
-27.425838	-34.97344
32.152557	-12.396024
48.09222	7.7524934
-53.277588	-16.469393
28.790537	-14.797828
-21.16863	-19.75457
32.994144	-16.386774
-25.967506	-24.88594
1.6638309	-39.158714
-7.0663276	-50.108635
-7.844294	56.78432
11.736754	-41.523743
45.55852	-15.169962
3.1587877	-7.1208644
-46.914333	-12.756866
40.752403	-10.4915
-11.657318	-14.857329
46.416405	3.8805187
-22.694298	-42.830757
-4.092125	-25.845594
-34.501022	-42.916134
-41.530403	-5.5920763
-22.42633	-35.523113
31.338884	-18.76681
-35.03667	-29.764753
-37.45536	-33.981377
38.923466	-20.78596
-28.21622	-23.005228
36.82254	-15.919212
36.62937	-25.86017
-55.312748	-13.722084
-56.51004	-7.589622
-56.478638	-17.572418
-59.039036	-11.927054
-33.60185	-24.598011
-13.790049	-10.778011
-13.553185	-4.1275525
27.071098	-46.5178
13.538935	-41.054863
-23.75932	-9.481339
0.3819117	-27.696218
-0.8388213	-46.863876
-2.6593232	-38.906586
15.747364	-32.798008
-32.10932	-13.967171
-35.05408	-29.769537
40.71033	-25.871452
-36.2433	4.3359094
-37.32558	-28.458412
30.356188	-10.217835
-2.651335	-22.605076
12.266083	-26.356735
10.599128	-31.272854
1.4361053	53.857353
42.641087	-23.02395
13.651112	-16.82801
-40.558895	-39.76114
4.3869624	-38.185455
35.335407	-7.119227
40.22848	-19.245672
-12.053463	-41.1993
-1.6873729	-29.725441
-1.155111	-13.9122715
-26.778759	-10.651943
6.5868015	-11.301549
-0.64058584	-46.55109
-49.657825	-30.710129
37.57442	-9.75766
10.299732	-32.49365
-0.7452163	-26.239557
7.157278	-25.311655
9.539009	-43.428814
11.288428	25.715004
-4.42607	-45.991337
5.0413957	-44.595192
0.7192067	-15.9712
27.071766	-46.570843
-20.014566	-51.453045
36.147625	-21.457138
-3.708518	-19.13509
-19.735199	-16.577019
18.004316	-36.702816
-41.971954	-36.213165
-55.592175	-2.6892986
13.103403	-19.295557
40.420532	-8.116258
17.587345	3.4693992
-24.226643	-7.6454315
-54.32332	-24.309954
-57.297726	-17.618582
-0.92695695	51.82354
-31.95629	-27.406403
-47.63549	-30.392464
-30.471806	-22.283998
-30.938599	-31.129765
-7.968392	-33.74305
-34.57213	-32.547405
-0.20330057	41.1984
-39.22795	-26.518473
7.587975	-25.822666
36.149643	-18.25914
-56.601254	-10.251383
-18.283657	-17.200033
-49.109917	-33.42542
-8.235735	-14.956137
33.463886	-13.777563
45.495174	-22.949522
31.422472	-23.70086
-3.6435292	-34.14578
-0.651406	-48.274178
34.04488	-31.444063
-13.741336	-15.559927
-42.628387	1.2653912
-18.390322	-17.11248
1.9473943	-29.977331
-10.742143	-41.583233
-46.771645	-30.40969
-49.472477	-23.844316
32.296356	-26.611177
-31.624563	-28.001017
7.104808	-28.92679
18.416214	4.1218195
-0.16006805	-39.483612
-17.231865	-21.263868
7.520036	-19.33232
-2.6908722	-48.644207
6.0284414	-43.78753
-0.40708438	-53.96991
-5.071773	-27.474564
24.450304	-36.764866
33.97925	-18.225447
-21.038246	-19.694141
-21.499413	-10.205189
-8.984826	-49.397804
-53.030487	-27.251354
26.564085	-17.733786
-32.31078	-36.182533
-55.366398	-14.797924
-50.43056	-10.259403
33.72771	-25.388514
-19.780615	-25.235382
-15.334283	-24.66323
-32.432972	-44.150314
40.815777	-2.7882779
-15.642385	-26.58848
20.217337	2.7052066
-8.425808	-24.581558
39.722095	-8.240354
-17.932962	-5.148304
-2.1104178	-24.579815
13.47894	-28.860323
22.503967	-34.36853
22.421436	-15.271501
-48.10393	-28.728699
-48.864067	0.00807605
1.3762374	-47.035465
28.265608	-46.17607
27.449959	-20.256636
-3.0339894	-48.032864
46.110252	-6.9515367
41.641624	-14.710584
-61.022945	-5.0976157
-47.74473	-24.753096
22.370539	-34.34454
3.9206564	-28.962357
41.385536	-20.613396
13.790434	-37.956173
-12.273123	-32.895325
-0.5699833	-6.0909247
-57.06528	-30.276575
24.863562	-10.217848
-3.8286417	-19.314074
-26.033463	-27.219929
8.742198	-48.191025
16.685907	-49.83885
24.601727	-43.544323
-34.43358	-6.587779
-17.511225	-19.981508
-56.744564	-29.759525
-21.324337	-31.211287
-22.03848	-20.142447
-45.298553	-5.4488583
-19.204926	-35.86366
33.982727	-31.869112
38.02512	-19.105194
23.943464	-11.558322
-11.764828	-24.411741
-21.873419	-28.450403
-35.16768	-46.955498
34.46477	-34.02634
20.712194	-27.546236
-26.439539	-30.459291
19.684757	-9.765475
-39.224777	-12.51842
-24.568615	-28.728886
-7.8149533	12.21263
1.7924106	21.414974
15.770993	-14.3057785
13.36017	-30.352705
1.2728369	-8.280718
37.34187	-23.089079
40.14214	-26.058691
19.92827	-23.348497
11.61767	-39.296333
-21.23497	-15.38598
42.794758	-16.674316
-34.106552	-27.85854
-42.533527	-28.1233
18.578138	-17.19822
27.112103	-18.067116
6.806473	-31.650284
-8.257747	-41.478626
-34.25834	-21.837948
28.390568	-24.439056
-25.609127	-18.343515
15.324641	57.783485
-54.761192	-19.398106
43.18478	-13.793501
-50.35939	-7.9368777
13.88564	-34.952324
-18.912477	-31.936382
-45.2469	-22.38926
-35.719894	4.814489
46.35854	-7.5344014
-32.133274	-19.276731
25.512445	-45.947662
-12.854594	-22.196665
13.174191	-25.448296
14.801296	-26.678915
-1.996246	-45.212532
8.773682	-33.413654
48.098213	7.779425
28.919823	-18.372805
-30.763557	-38.300407
30.171532	-25.560051
-23.16045	-26.778364
-40.53651	-39.75248
0.63101864	-50.32645
-18.808565	-29.968645
41.34652	15.288006
31.792322	-38.549206
-5.1760325	-39.142475
-45.19492	-13.212368
17.98468	-8.556809
-17.022816	-18.631748
-34.751183	-21.017162
-43.575478	-22.775879
20.863556	-27.511293
-30.295942	-20.465359
11.266732	-24.690426
4.814098	-36.732704
38.861404	-14.455522
-15.638444	-1.7357185
19.41929	1.4254836
-36.917427	-13.629234
23.41065	-32.32492
25.484985	-37.159565
-25.937588	-17.742748
-12.679411	-22.184872
-24.305803	-34.31727
34.0486	-11.273688
-54.295128	-16.092869
18.23159	0.09439612
-51.138645	-14.147373
9.629898	-43.073544
26.281218	-26.4194
-12.252684	-7.45916
-7.744413	-31.789513
-48.39926	-24.315674
-23.39192	-10.911448
22.558157	-10.868319
-28.412619	-29.453064
-34.969543	-20.742462
25.125847	-33.91939
28.100655	-30.764328
-0.5723712	-15.130308
13.789763	-20.530756
-0.07192879	-27.280571
36.76233	-12.117788
3.3898506	-28.334589
-11.233427	-36.309975
28.00991	-29.153536
-1.8311049	-30.0428
-25.03576	-21.50057
-27.386726	-13.063882
22.473518	-14.247402
8.909778	-46.445663
-30.885324	-27.634014
-17.328285	-29.731966
-4.7819624	-49.925198
-20.70222	-24.342941
-29.48269	-37.43048
-28.870493	-23.143368
25.469936	-28.927979
24.457035	-30.258272
-3.3708177	-23.944061
16.205704	1.8615454
23.218462	-27.313614
-11.730512	-13.032525
7.647088	-20.990986
-33.212196	-45.721943
46.346573	20.967258
-0.40689045	-53.972748
22.440681	-29.36286
-13.803558	-45.76831
8.2545	-20.415203
39.164715	-17.746033
16.852894	-41.91043
22.017124	-7.7673573
-0.706154	-7.2882586
-1.530645	-29.203093
-0.8618533	-36.10894
-50.343792	-23.292791
27.3039	-23.449883
1.7570832	-32.245667
18.125128	1.8024089
30.498333	-36.02554
-10.244731	-1.918544
-55.396317	-14.293153
-23.390287	-39.582108
21.399004	-10.59877
-42.945553	-17.770897
3.236496	-7.1597514
-24.191622	-27.144487
-13.515241	-19.171219
4.5108247	-33.578297
-9.106736	-26.968143
-46.794872	-38.741844
-22.774185	-6.5569763
42.086334	13.325117
32.420322	-32.90013
-49.24202	-16.028475
10.298874	-28.612038
-46.84349	-25.04213
-12.749424	-25.576462
-1.9476796	-40.30233
-37.00067	-14.75135
8.919866	-21.155556
-37.136295	-29.435179
25.058973	-32.005444
26.96057	-30.565588
-58.920082	-13.047917
43.242027	-13.632958
11.256936	-31.896296
-38.042843	-34.090076
-2.3053362	-42.292156
43.907413	-16.076813
31.31976	-18.748352
-37.733738	-27.990158
-57.44448	-10.132341
-35.031097	-39.930157
-56.746677	-7.89104
26.872778	-22.93847
-9.004931	-49.408558
-23.044785	-12.038015
39.381004	-20.729124
-9.424291	48.480824
46.209797	-15.898821
-24.88157	-43.335114
-24.508823	-33.87233
-46.07837	-0.8153554
15.38126	4.9003096
-13.5186615	-19.216257
6.8010836	-28.713865
-21.776672	-45.74426
-40.343388	-8.015626
2.4866626	-51.408924
-11.250883	-22.915794
-13.045967	-31.677229
1.7280581	-42.246735
-20.567995	-42.428837
-11.53505	-23.79374
-54.37814	-13.281468
24.487299	-32.16954
-39.727	-17.93274
-42.412796	-4.1662374
39.580997	7.9388213
34.8224	-22.872744
24.972456	-41.68565
12.285326	-23.971096
25.07468	-34.100906
-40.20492	-37.498695
-10.548779	-23.433311
-33.317356	-19.42796
-19.369299	-23.310719
-45.50467	-34.590504
-30.037848	2.6798465
-28.73177	-25.427223
-31.73568	1.1634171
-48.938164	-29.795101
-50.39814	-10.2877655
-44.934166	-6.281458
12.898963	24.96284
7.1695075	-8.636514
46.17291	-19.794388
25.507023	-25.721083
22.732485	-47.945854
34.4741	-15.548057
-25.4232	-40.09351
0.59076256	-12.459147
-14.4779625	-27.578953
38.064175	-8.8395195
5.0772147	-36.479553
-0.17898706	-36.934322
-12.369636	-41.17992
4.0590672	-36.831135
17.255777	4.862349
21.352287	-11.922184
19.728481	-13.882574
43.631325	-2.0770807
-3.6126556	-41.576183
-18.888016	-41.92059
5.111044	-44.71696
-60.780067	-10.526475
32.467598	-9.595756
-55.4279	-2.121408
3.5587978	-26.423437
3.6038892	57.52008
-20.387863	-29.810547
39.06609	-12.959038
13.328844	-5.793918
-14.048089	-23.31811
-37.083347	-11.22932
-5.1869903	-25.021479
18.499363	6.4460654
-37.122883	-26.215652
21.230968	-12.640594
-34.023567	-46.05497
-39.209335	-11.765075
-39.350887	-19.153988
16.460218	-41.177803
-52.95809	-10.925426
23.216051	-22.481806
45.72856	-19.232769
15.801504	-32.867535
-6.841218	-10.921628
-47.593338	-33.399975
44.370987	-17.866755
16.592829	54.558987
48.856487	-15.661081
1.5893905	-33.870872
9.964803	-17.392824
-3.901196	-27.544685
13.569334	-11.105839
41.459106	15.0090275
-13.935688	-10.95051
-20.480192	-54.807735
-9.686606	-19.552341
-13.680851	-8.6360445
24.985893	-17.48605
21.52119	10.631775
-24.210035	-10.243244
0.6938011	-17.388723
36.044724	-30.4062
38.07837	-25.199163
-44.500134	-30.376944
27.890272	-46.222424
19.318878	-11.62805
0.94306195	-15.206124
-22.438017	-26.99716
24.31272	-23.88248
-42.830475	-31.405796
17.375095	19.55748
-47.961456	-1.829861
34.993027	-19.82798
-11.040276	-24.804876
38.89786	-1.4736295
35.5912	12.671728
25.37356	-23.095976
-0.7101838	-34.35541
-23.859962	-8.054106
-22.751368	19.076122
-5.8146915	-42.082207
-28.999826	-42.06938
35.905556	-21.256508
-45.092213	-30.071482
31.904104	-38.95591
7.805951	-37.52676
23.903559	-46.267845
-13.748287	-40.87205
31.52145	-37.441998
25.756836	-31.885994
9.452682	-20.19725
-22.900637	-39.57093
-37.68386	-24.574076
8.437993	-26.286686
-54.012268	-23.052156
15.903245	-49.27004
0.89174485	-39.387962
-0.07289473	-37.476616
39.768898	-11.221749
6.768723	-21.909369
40.551697	-12.628191
29.807661	-30.20976
-22.738977	-40.920902
-30.69249	-36.313774
-52.229935	-5.2066736
-12.428005	-13.88762
-36.11717	-2.3303916
16.532415	-40.616932
-26.102964	-6.758473
-14.603531	-8.573089
-38.66103	-13.35766
-46.279377	-33.482048
-4.5314846	-11.049366
4.607577	-8.850811
15.296871	45.229694
-19.55817	-41.67756
-45.018368	-32.619354
-0.9726283	-43.94201
-56.492825	-29.336744
-21.704208	-45.618435
10.528562	-38.95985
-49.3423	-5.763726
11.909038	-45.074303
21.726284	-17.052364
-15.148318	-36.492393
-41.61621	-25.576653
17.819246	-36.700573
-60.13791	-9.656557
-16.81636	-17.290905
26.448364	-13.896719
40.4248	-5.05664
5.413112	-7.6516314
-41.94088	-29.272629
13.194654	-18.982388
-1.952848	-25.271324
-14.018138	17.538677
9.611172	-20.036465
-23.39057	-23.263317
33.45712	-13.332873
0.71312946	-17.585558
-22.899784	-22.71105
26.15907	-7.867758
4.78466	-2.434008
-26.007757	-13.140998
-45.49169	-7.9747987
6.1377034	-42.8461
43.0099	-21.80012
16.382603	-10.744295
38.781345	-13.449637
-32.027874	-26.418854
11.710874	-34.905537
22.455784	-22.81505
-4.2157183	55.13673
-54.844967	-20.97019
38.195854	-11.121055
-47.630817	-20.64556
15.470891	56.712498
-26.69455	-10.599908
3.8425322	-9.085522
-53.130558	-19.339048
-6.36317	-11.672936
-21.964706	-27.256416
23.131344	30.940825
-7.9758286	-33.719162
9.290974	-16.788862
-54.676746	-21.334993
-51.635426	-20.037498
-6.0148025	-31.989216
6.336341	-15.281919
2.2422965	-27.972383
35.993736	-9.652159
20.50559	-24.620783
12.2789755	-26.240128
-17.045832	-29.967087
-36.6022	-25.790045
26.693132	-26.689161
-2.6043475	-43.28922
-43.284744	-17.031988
-23.588186	-24.095255
-13.556347	-24.190289
3.1740682	-28.100908
25.50186	-15.206973
-19.147165	-31.224073
-1.1094465	-44.002922
-7.0316725	-31.709106
19.19008	-29.474878
-0.99918807	-45.682636
24.891138	-10.0968485
-27.15858	-14.89115
-51.980892	-21.409512
7.2635283	-27.130339
-28.330473	-36.024635
28.269634	-13.304825
-58.50203	-20.026514
-54.39554	-23.744177
15.770049	55.79056
-14.985664	-12.218309
-32.100487	-14.057092
34.754993	-27.551607
-1.8931684	-27.713959
0.866555	-45.10219
-44.129147	-9.028958
-40.305782	-8.13708
21.751833	-10.051831
2.6617723	33.848045
-56.574764	-21.070288
-24.869034	-42.905018
35.00131	-14.377829
-55.59054	-15.469764
-56.311172	-20.440742
-14.225967	-23.275566
-19.602085	-26.044527
48.77414	-15.665072
-6.6624603	48.995876
30.749382	-9.806083
-41.309338	-26.08968
35.752167	-28.093681
-39.654324	-37.48795
-21.705532	-40.91936
15.081236	-50.250885
-2.5374892	-30.651337
24.35642	-13.646208
10.326379	-23.164515
14.058457	-40.47836
-9.734149	-19.950457
29.80765	-27.687574
35.68364	-21.054193
-3.6543784	-34.170334
-17.65142	-33.148525
24.868214	-26.947336
20.664253	-11.533607
26.429754	-34.053593
-45.09587	-7.729113
1.6662132	-23.264715
-20.985847	-27.143097
20.46138	-13.27815
-22.658419	-22.457247
23.254196	-20.799519
-23.58537	-37.44244
-33.45429	-25.736776
-13.572027	-25.654171
39.312378	-3.223632
0.68699896	-8.0724325
-44.44229	-13.377688
-18.938528	-42.021465
16.574373	-21.823349
-43.862118	-28.028242
40.11938	-2.5818205
-9.084846	-31.1136
26.63647	-19.044825
18.415798	-11.620061
-59.39899	-18.240828
-43.661488	-2.9188867
-36.844532	-33.847664
-19.631048	-29.502878
36.245663	-14.258843
-37.66143	-14.7789545
39.462494	-21.257236
0.7075351	-48.73031
-31.922693	-42.1255
29.97404	-30.195972
-5.8741717	-2.6532366
-6.9234433	-48.63812
-19.34516	-35.81487
-14.995457	-34.584568
-50.449318	-17.31691
39.574173	-15.000107
-31.35603	-10.16162
-6.5510106	-22.40033
22.137371	-22.963373
-13.191038	-25.940649
-44.57163	-31.948233
28.002184	-14.090035
12.567279	-15.869057
39.314644	6.764088
5.3164926	-33.922638
10.122114	-30.037777
3.7768936	-33.52466
-49.369293	-20.146097
45.981464	-6.5180497
-14.024482	-31.469452
23.199419	-21.25825
-47.70008	-8.9855
-44.471146	-25.261162
17.877972	1.6857774
33.09216	-32.188053
1.5036271	-23.316828
38.25556	-13.497289
-17.09653	-26.880907
41.85835	-25.36909
-52.94751	-20.575094
11.959315	-45.085625
-7.927934	-23.587994
19.244013	1.8594335
-59.99814	-9.349561
-5.3078775	-38.94733
-2.2154539	50.511272
31.684282	-12.994243
-2.4761367	-49.165913
-54.50533	-17.744627
-38.983776	-4.8062506
28.518528	-34.617622
33.09543	-10.669581
-34.43853	-6.5946984
22.618567	-13.041386
-21.699345	-34.87892
34.52161	-14.698796
25.375454	22.703468
2.3477757	-4.8151712
32.20706	-27.778444
0.6111744	23.656954
-48.287704	-2.1627932
-45.97947	-33.840054
-4.1883535	-8.842358
20.043192	0.9039716
34.245598	-28.271132
-38.515427	-25.042036
13.857056	35.59486
14.001761	53.322174
-40.340862	-13.968271
-16.216255	-19.82934
-25.192062	-40.31681
-25.042074	-32.58119
-11.607709	-28.431162
0.5454543	-12.462167
-48.925194	0.14377646
-10.415399	-25.923193
-10.970774	-15.671025
36.55188	-20.75573
-9.719236	-19.880106
-41.396725	-32.14503
30.79941	-21.071287
1.1751623	-32.708645
-26.076897	-6.9854474
-15.668974	-22.403402
36.930576	-12.799446
2.6422954	-24.072933
0.6185823	-16.541847
-44.63196	-19.867361
-44.497784	-8.664252
-3.8486795	-23.257427
-11.597047	-15.347275
-13.591333	-30.93112
19.38158	4.7317758
25.85593	-14.123961
26.714516	-17.586313
-11.352819	-35.670742
-34.68513	-32.939495
-58.231735	-15.424472
43.60889	-17.187536
-1.7119709	-50.432186
-35.037376	-46.833534
-46.628586	-4.496649
42.6174	-22.071434
-28.145367	-27.141777
-7.092757	-26.643835
-1.6514653	-21.616179
24.823587	-36.738045
13.791843	-43.30015
-14.805309	-50.39535
-41.356487	-3.3070662
11.952107	-22.271578
-44.058517	-4.2209206
-50.06774	-24.576326
4.578913	-38.87346
7.065663	-20.262423
-1.9261053	-22.093805
-9.626551	-10.97472
-33.379032	-33.05294
25.372845	26.641808
-25.897537	-16.667086
11.765531	5.7066936
-31.654875	-23.658392
8.441862	-50.642693
8.930883	-46.399868
16.79091	-25.087614
-42.720936	-22.858364
-30.192474	-46.099937
19.710394	5.6455474
-46.902424	-6.5733643
9.870881	43.747772
28.929565	25.585936
-56.193825	-16.367617
-22.75398	-31.63693
-9.928464	-25.143717
15.457254	-30.277504
-50.310722	-13.797977
37.64329	-4.158325
2.018184	-33.51832
-17.803192	-6.508985
-7.741096	-14.365125
12.223961	-35.340595
-48.36404	-29.881811
-6.7400703	-24.134888
36.160473	-26.075457
-13.796224	-27.890947
31.061165	-31.752743
13.207043	-14.728619
40.98441	0.8574419
-31.610744	-27.748064
-46.50986	-1.915203
-15.460427	-36.647263
-48.388683	-31.970211
-53.866287	-16.692684
-48.541332	-23.054197
16.342688	-30.079115
3.6758435	-41.307068
-52.947308	-19.403818
-12.808925	-15.184604
-49.47366	-6.8457046
-21.376331	-10.219484
40.208706	-12.856425
-13.516307	-10.328503
-1.3703563	-25.265104
-15.93246	-26.480139
-8.661083	-31.297651
39.063755	-17.11457
-6.280331	-12.066983
8.072679	-43.580475
42.747223	-16.371181
-23.428938	-37.416718
5.3993545	44.754044
-32.284534	-19.29408
16.65436	-49.247982
8.671725	-33.95933
25.047804	-44.720013
-0.8806431	51.050415
-23.084536	-20.170538
-42.555046	1.3737193
-46.14161	-28.597332
-51.94838	-14.259829
-12.781723	-27.585524
8.703442	-48.03787
-55.599884	-2.749449
-1.5878354	-49.199852
-23.828712	-41.561367
-58.051662	-15.667102
-37.341885	-11.562447
-17.26986	-20.09131
-4.1677628	-23.613644
-21.222301	-44.74668
36.312885	-14.245828
-56.832737	-22.510315
46.344048	20.968027
-57.42451	-19.328001
0.6772417	-23.521738
-4.8784094	-6.1153374
9.186858	-24.095669
-18.61721	-21.186695
-27.42841	-17.882477
28.5391	-18.947947
-28.988811	-22.7192
22.17467	-14.761004
17.109663	-18.496489
26.755358	-33.384693
-32.36025	-43.93901
37.97094	-25.25937
-40.99689	-20.901735
-8.758742	-15.958717
36.72369	-15.802196
21.059288	-28.84862
-20.89869	-53.210995
0.9441713	-40.449703
23.15172	-37.875908
45.484196	39.80805
-34.86818	-26.44615
-9.589363	-23.001926
-60.14447	-8.595571
-55.12003	-17.716076
8.348543	26.602047
-0.9009326	-14.760244
6.6516414	56.533035
-51.62067	-24.358892
-20.254866	-41.896374
-34.289276	-44.401855
39.55636	7.8530164
43.54555	-2.1577044
28.950344	-19.532969
-47.27707	-10.978676
10.349165	-22.643652
-48.420467	-16.015577
-40.555546	-37.73314
-30.647322	-36.131485
-49.400276	-5.9124823
7.9454412	-40.408802
-30.308825	-46.12756
-26.914568	-27.222948
4.5258846	-32.51637
-41.747192	-29.2976
10.048173	-11.810438
37.682953	-11.508675
-22.977537	-31.791452
17.00078	28.351418
-2.3104546	-39.180443
-41.977768	-31.808844
-42.11018	-24.349226
-31.67401	-23.842566
21.013025	-26.309227
12.081997	-54.693287
-4.5486436	-49.760563
-3.314557	-50.759666
-4.496939	-37.26176
-47.155357	-11.431276
-5.505129	-10.46674
35.39122	-12.888599
28.153507	-13.351235
31.968742	-24.216883
-20.605331	-52.84872
-50.320312	-27.334515
-7.3524127	-8.406655
-28.511415	-39.747433
-34.992462	-23.219078
-3.3602638	-43.675106
34.006393	-20.683529
22.663328	-27.333216
-31.811235	-14.76271
12.681908	-30.744934
32.49589	-28.130018
24.37647	-46.615307
-6.446721	-41.47178
-17.807201	-26.995884
17.499392	-11.042326
-53.625298	-22.662853
-12.764787	-26.772049
1.237011	55.33051
-24.792765	-42.902756
-17.111134	-21.696367
12.703816	-16.371485
-1.762206	-47.03911
-19.569242	-10.986852
-7.6463513	49.184254
-5.3291726	-9.032713
33.142696	-20.886194
-3.77216	-27.643938
-6.768321	-21.584475
-48.273384	-34.095592
19.397491	-10.137797
-57.549816	-19.385315
11.426791	-23.3464
6.565329	-11.29848
-3.6060822	-8.878809
-7.4957414	-24.292799
-3.5739267	-43.86642
21.613806	-14.217416
-52.199703	-11.578737
-27.648493	-6.9622407
28.930367	-34.58316
-44.179405	-4.421873
-3.1013632	-26.263344
-37.23041	-29.68105
-17.848034	-32.851448
-9.295214	-45.453396
-19.67726	-23.974798
-46.279408	-5.1522527
37.909523	-20.833675
2.0449119	-15.894524
1.6432698	-21.700233
-17.682652	-4.771177


==> data-files/5TSNE/real_ldm_200_cfg.txt <==
35.10301	19.401745
25.324654	-45.474224
20.510847	-31.365738
-20.411804	43.157017
44.09806	6.8930516
6.3375907	-28.100754
24.446203	16.453499
-19.341166	-38.723915
47.152626	9.373227
6.7916923	-50.024353
6.011384	27.436747
1.2300351	18.902363
26.186274	13.726914
38.03275	-20.656427
7.8008604	-22.213932
-11.74594	-23.49226
-26.187042	26.695314
-24.129274	-35.327446
11.944679	-38.443913
15.033396	-20.07603
14.358045	43.289997
45.042755	-6.683888
32.79959	-27.439653
-18.888515	-49.9693
-36.456013	33.150654
-29.55013	31.516434
3.955873	-54.347195
0.4074094	30.311964
50.344543	-3.5975704
16.809475	-8.035769
25.254513	48.263153
-5.09747	4.420932
-18.011772	3.8108232
4.9032474	-53.264946
-3.8173797	31.588781
12.007412	-53.133286
9.07971	14.049843
44.91566	6.640522
36.34397	33.30105
-34.763138	15.70972
20.530716	-46.94856
-49.520428	12.037488
29.040747	21.19918
-21.07848	-14.943386
3.1184053	-6.2892637
-18.283386	9.868495
-7.4258766	-12.513414
-18.855335	-38.452908
46.118782	27.486267
4.577346	19.310362
9.896928	-44.063004
34.104084	-2.9627013
-29.57341	-43.971035
-52.768013	14.193149
26.78367	14.008497
18.890295	-30.906988
32.93551	9.280155
10.765983	-22.278852
1.0792769	32.829594
-15.86743	29.297924
-17.660738	-29.958641
-16.934223	41.578316
38.020664	22.347977
9.614321	-2.223757
-35.8366	12.274707
48.684944	9.51309
-0.26834142	-16.398767
-12.784276	-39.49181
18.202196	-52.895718
14.759918	36.89062
7.1652293	-49.640133
-21.439066	-26.148783
13.917416	-47.243168
28.697351	24.241137
-9.454983	-17.1055
-18.054012	27.977282
41.169914	12.797045
8.686026	-18.484669
38.764412	10.3438
42.39861	15.675025
-52.707916	9.465508
-51.568924	-0.68432456
-49.371677	13.692356
-46.486584	6.795535
6.95704	21.400406
-2.637453	-12.245992
-53.912045	-9.737846
32.36302	30.324158
-15.7758045	-50.748257
43.159866	-28.977001
12.989594	44.837982
-3.7629156	32.535454
2.1937737	26.842823
55.819668	28.762165
30.742298	-45.41225
-9.729325	-16.997879
40.04426	15.719442
12.251688	14.744512
-9.6139555	-14.766839
29.486725	6.4047666
13.281561	35.310318
-0.31287155	9.47013
1.0254909	20.950188
-45.906662	7.0441527
41.546978	18.106714
-5.201175	16.36967
-28.603552	18.1434
5.495802	30.162579
34.86163	10.413074
38.06376	19.047333
41.77875	-26.137718
16.277445	44.206596
14.826062	-15.926555
44.147686	-35.05569
-16.409601	6.9197326
-3.4721825	32.534687
-37.817528	24.141455
48.30283	6.1900167
-0.48098746	20.11582
13.463681	41.173447
-3.3733845	13.238811
27.24874	54.239964
-24.597847	19.280731
-7.160882	27.665804
3.357578	29.878939
16.718584	-13.822479
32.333664	30.321342
-25.426502	24.123732
36.619835	15.051541
23.218315	35.12218
9.815424	-33.210762
22.189808	28.907162
-37.80938	30.245573
-28.280624	-34.42404
-6.5049257	12.226219
46.87172	1.9179196
-23.84458	37.305996
48.07013	-27.817787
-45.684452	18.335222
-48.715485	13.748302
-27.160604	-9.507716
-4.6382346	-16.949165
-35.644398	23.430779
7.6243978	-15.756005
12.052514	-20.285814
-1.0634859	-7.4577775
-13.6163225	-19.09113
-6.224846	-3.5481453
-35.006943	20.453798
-3.1181767	12.907598
36.909996	9.297736
-49.184235	7.549892
10.275981	-31.964392
-38.461502	26.655785
2.9062486	-10.179748
37.754574	6.5600863
35.58278	27.87157
27.178572	7.9886265
10.631771	31.077534
-4.7027435	30.55661
23.201674	-0.34127632
2.7524638	-17.997608
-28.268158	-14.180032
10.176863	-32.211784
8.831783	36.06795
40.428555	-25.477774
-35.04749	24.114386
-40.978138	19.524683
23.480915	4.308015
-4.058842	-16.195267
9.06356	33.93826
-22.864292	38.46426
1.6922866	31.11753
12.727752	-28.091345
-7.166242	7.2657905
-6.1793904	30.374735
24.679735	51.106407
-11.561258	34.974968
16.514555	31.330929
14.240154	9.897929
37.81451	17.0331
18.670282	-30.565947
44.571365	-24.298681
31.676863	-11.857706
-42.234398	23.19014
26.995495	18.342287
5.2715187	-45.985783
-52.91105	10.954311
-26.62907	-19.82248
24.679314	-2.2178242
6.637079	-36.206184
26.22689	-34.729435
-56.032986	-9.423608
44.653866	-7.354916
22.742048	-31.321726
-20.32402	39.868717
30.317934	-31.198763
46.09387	2.5076919
2.8427727	-22.477913
11.242469	41.444965
-47.56621	-6.505461
14.987944	-2.0298212
-3.552523	52.94236
-36.010822	21.540367
-17.837017	-20.404919
-3.5824325	30.061266
33.545742	30.78129
24.598106	16.734428
-5.743697	29.506159
50.81331	0.38279128
45.871433	21.498688
-20.354454	26.852123
-39.264183	18.877335
14.770403	-2.2957497
4.1453967	39.633785
43.146782	13.112223
25.453924	-9.034215
-32.17279	6.081337
6.341967	-0.57378876
-46.49251	27.096577
-6.5684624	50.79219
22.53178	35.24985
7.8013506	-24.501942
29.72205	48.03802
34.201344	37.183876
35.000984	32.83456
1.0832225	-25.119736
11.627404	-29.466827
-46.48527	25.897655
13.711905	-41.143112
17.593468	-31.757652
-25.14511	-22.480585
29.169867	-40.775948
23.239187	-0.08870096
35.781197	16.854696
-5.2355356	50.354652
26.621984	-30.160889
4.7910423	-31.98083
-55.441628	-4.361146
21.69714	-3.5346882
8.673197	7.3957834
7.130238	-27.705273
-3.547275	46.487118
-20.133942	-29.448141
9.249431	-39.810074
-30.621216	-53.1152
-12.724761	-2.8024557
-5.425459	44.31819
-1.094694	17.858295
9.439849	0.34761402
39.285336	11.944772
39.4266	15.622259
9.508003	12.280625
22.698086	-6.1643467
10.197058	-37.575554
43.860718	25.584011
-11.234991	-17.868666
-15.003863	24.418356
-0.34692633	43.000633
26.561527	18.461353
13.587441	32.33238
37.305233	-25.926165
-20.219435	7.8606095
23.455126	6.7813096
24.292658	-41.35558
-30.401192	-17.088205
-48.6169	15.498466
45.343998	23.435917
-25.147774	-19.115294
-13.372392	-51.9712
17.355375	-41.740612
-42.308342	-5.9587264
13.18364	14.813894
51.78868	0.86691564
11.448301	-11.385816
30.85224	28.565983
27.707647	-33.372227
-0.63085324	10.555614
3.282754	9.901801
-2.1092641	30.676912
1.8566808	22.538918
-28.857498	-43.08496
23.99578	19.209232
15.18439	-19.5055
-32.182182	-50.507847
8.381263	-34.321327
-28.636974	18.16765
-6.9498134	33.23018
16.135723	-40.02811
-28.191692	0.97277516
21.17419	19.271454
32.18221	-18.159143
-37.869316	12.447552
-9.081933	45.202
11.632684	-30.371931
-21.296364	7.1176214
13.472153	-22.471102
8.796686	7.3880496
9.462228	-14.066914
-1.7842364	8.306934
6.7071395	29.890486
43.43925	10.0813265
27.662771	-21.972176
-19.222952	37.572067
5.712139	-20.52769
14.604475	1.779477
15.79337	9.560058
24.335094	-41.892105
27.882736	-33.296894
12.176493	-44.673943
32.85688	7.11328
-52.727947	13.295941
-19.53202	33.84634
-55.937138	12.111274
27.271406	54.7421
5.1715508	3.1459017
-12.210133	-24.258688
-2.4434087	-8.856776
-40.011932	18.9735
41.498222	-28.302816
2.2286594	51.542236
16.753916	-46.812866
-21.393538	7.3853574
15.132012	0.32350367
20.4322	2.6872535
16.018747	-15.210042
-3.9054	-4.1059
13.277714	44.154537
43.35606	7.7879157
4.643654	39.218357
-26.174662	35.484116
14.407723	-3.841496
16.600557	44.291473
16.764482	-33.470196
41.24196	-36.56909
-3.6006763	51.791367
29.367605	50.11403
-3.7237105	-17.206429
17.51956	-38.978157
-9.39416	31.710176
6.054014	-33.060097
9.108412	-46.62058
8.593627	-17.563948
19.820856	4.9949794
15.97477	3.9501476
19.535116	37.99609
-21.042042	35.41164
9.180278	5.1374254
-2.6715891	0.08978204
-6.3361125	7.6225076
-54.526577	-7.5972576
-4.6058903	-55.523167
-11.528005	34.99072
11.045258	7.1193814
44.548916	-20.63292
-6.5538445	6.7298293
35.079548	18.818718
-19.405613	-53.854958
2.7943637	45.158955
7.2334943	0.055990152
15.5068035	44.119175
16.552177	28.769371
-42.133957	20.27712
21.764547	6.8001914
4.7627497	15.459323
-20.497335	37.148933
17.886927	4.76514
3.6179206	-12.294364
-52.931534	10.338036
15.690592	-50.795006
0.31838816	51.149338
-23.742216	-5.8871346
9.215512	-2.5957158
8.306238	-27.268906
19.01364	-28.58394
3.154062	22.284586
32.9928	-31.36145
-29.648094	31.381674
47.073616	-26.46324
-4.828954	-9.685127
22.172768	1.4174526
-44.98977	11.925331
-1.580531	-5.3210955
-38.425564	18.372541
25.465282	-31.949436
0.85204196	25.670544
6.626004	-21.187645
-6.001813	5.91389
-10.826306	-15.258954
16.433823	2.0649016
19.098251	2.7087138
-47.50352	8.995049
45.02332	23.405977
0.15891327	19.381948
-18.546768	27.722395
-0.45405057	29.322393
42.57796	26.367174
28.577545	24.398127
-9.09157	-14.212737
-48.269474	7.8371778
4.8880725	-53.282463
-51.756046	-0.57464343
21.294628	7.3857336
31.685333	-11.857376
39.902374	-28.946203
41.706047	12.78071
-10.227267	-27.648804
38.00048	23.826656
15.934136	-55.119797
12.4425955	-44.0027
-18.713072	-22.938217
-26.283	40.71386
19.030508	-28.729961
8.151525	33.960674
21.12273	-53.494137
-23.052122	-29.007553
-8.848612	33.89653
25.981188	-28.556873
10.886303	-25.468502
4.2551785	31.919744
20.367182	-49.916664
27.23123	-30.213158
-51.34795	9.518056
15.824902	1.8754681
-25.270584	-35.03052
-21.799543	-24.782084
0.29820752	-0.6751417
33.650288	4.4218254
37.015736	33.661316
-1.018006	7.5089135
15.222406	0.21134154
-29.144249	16.162489
28.474867	-29.63984
11.928638	-9.976867
9.583601	-29.386074
-32.418285	20.840685
7.6469717	-25.451818
8.643507	-20.249075
5.7202578	-25.354305
-37.07748	23.190228
-26.699072	-19.836342
-25.033392	-23.496044
-25.300592	-11.212419
12.258266	-2.0742524
47.262646	28.079544
5.4581494	4.193281
28.614807	33.808807
34.560738	8.657353
14.255064	-52.247173
12.977987	-16.539532
23.210512	-33.31826
48.340256	5.1445117
5.9898944	28.706024
15.742032	28.97183
41.455017	-25.998922
6.196734	31.316368
-24.163143	38.935764
-0.27676815	49.94371
-2.6655562	49.949005
47.622387	-5.0768557
0.022365255	28.607672
22.035059	-48.914654
25.424202	49.27226
-54.542774	-0.09249734
35.699276	-0.60333157
-27.917358	-33.966553
7.663052	37.790268
-13.118202	39.84001
-16.875889	-39.655186
45.14938	9.669357
13.4289875	53.346066
25.197287	-30.035519
-16.028349	-27.119183
14.803817	34.656185
-23.752012	42.10408
-33.02464	18.571724
-1.5370891	50.483437
-55.13981	-6.061888
-18.958736	-30.141935
-23.912342	-35.434723
-18.495605	-54.211136
-56.307583	7.8974123
24.053484	9.972218
46.598095	27.754786
55.822235	28.76876
6.4270415	-8.868122
-37.19518	26.106388
45.01777	26.747736
-30.290625	-14.393018
34.334625	22.905663
5.641052	13.947988
-4.366684	-2.624513
13.91073	37.94419
-10.030115	10.458178
-6.918213	-10.499879
-2.6724555	-11.877155
-4.8052387	0.8079372
27.63651	-25.263607
-10.717793	-25.021378
26.2154	21.97155
-2.2946155	54.250698
42.61545	-27.263474
18.252005	-13.684349
21.44096	-0.95988387
44.673653	17.694607
-32.98826	24.961014
33.203648	30.643637
-5.5924892	48.017326
16.007967	-13.735345
9.575291	-34.65913
23.457258	8.35961
-31.286932	24.843145
11.013269	-5.285771
-19.775738	-21.107397
37.380615	12.394439
26.947134	-29.307919
41.586494	-10.672145
-17.56503	21.831348
22.284676	8.3948345
14.4974575	-35.996143
47.46152	-27.386162
4.727609	-35.08399
37.12511	-20.954153
5.102528	-28.475567
36.70571	14.72746
-33.571537	24.93626
21.513483	20.113169
6.531959	26.52618
28.163862	26.70303
20.980877	-44.9506
20.958303	18.34102
17.184958	2.0298889
-4.7660465	5.716245
16.207666	-50.621735
-7.6048236	-12.29402
-2.544734	11.838915
-46.44399	17.248835
33.377506	37.889465
2.2220042	31.80366
14.565221	29.249819
47.493217	9.387667
-5.918299	8.766807
46.630066	10.631717
20.624292	0.7257838
17.559103	-51.123978
7.179033	-46.03887
-30.032242	-30.440498
1.3912603	-16.724207
6.1571603	13.392829
-17.527147	-54.717983
48.221542	-32.04628
-9.685626	-26.383337
-21.13382	-30.087841
-32.18472	22.3282
6.1486063	-6.2332587
11.145279	-0.8705067
-27.294132	-31.551088
21.320555	-48.99008
-31.146389	23.101372
8.9259405	26.732428
-45.795994	25.186611
21.099537	-53.356766
49.794846	6.447997
-22.468702	-19.093576
-13.788743	-48.274837
-22.952053	30.501686
4.5414114	7.900177
-25.10812	21.550087
21.500992	29.117897
-54.048634	1.3921075
11.876981	-31.907803
30.500685	16.542105
42.758972	-7.000217
11.776521	-0.27826416
-13.099338	24.878063
-7.007476	12.831047
11.960389	42.035065
8.114573	-38.833797
-4.6048245	5.4360256
19.61379	-35.216614
36.556107	6.5341625
18.469955	-13.652099
19.682243	-34.153557
-10.282075	47.588097
-8.902106	1.4922069
40.270905	-37.381367
-25.74881	-25.147842
22.896442	51.385746
42.198475	18.769487
-12.300219	16.27512
44.24618	9.689549
-5.4935255	-17.363785
1.9279914	17.225464
23.255762	10.515786
-27.607695	-25.579546
-45.028034	14.833648
45.04759	7.979952
-18.116148	-37.774006
-29.715157	-16.508858
43.78834	-35.46913
8.391448	-3.7715566
-49.589172	17.397469
5.6694818	-9.504219
10.137964	-34.889343
-15.910267	24.217949
-1.076437	-7.489713
-2.6376722	-2.8419735
-44.966682	15.610594
-51.49073	17.969755
1.519588	3.0377896
-17.908295	3.240121
5.578205	40.074165
45.94056	5.776035
10.297773	9.695245
-0.43970793	9.523262
17.8113	-38.977386
-7.2282634	-14.22687
5.1858416	2.7482624
-0.74883467	30.040876
-21.202902	-14.142171
18.972569	-35.910603
23.961319	-28.871927
5.26929	38.24859
26.106207	25.451532
16.56414	-41.267807
-1.1364082	31.053846
-1.6780938	-9.358818
18.659716	8.497868
-2.3626885	31.904575
-6.4560847	50.77307
24.72167	-44.967903
-48.972942	19.525114
-18.044132	35.596943
9.496176	-45.188316
28.174505	12.716631
-47.286457	11.72467
-46.10576	17.935751
-29.0407	-16.019495
-8.810059	-29.626642
30.807657	-45.33509
26.64724	-0.7270465
14.3099375	39.752117
-2.1652188	33.517006
-24.740957	-26.849718
-22.17802	-28.59836
0.7300494	51.65062
-23.156004	4.1654196
-46.616253	14.2974
16.567616	-54.73978
35.093956	7.784153
-52.41167	11.599641
-46.642548	13.873589
25.020294	-30.082357
14.531156	-38.712025
35.155758	23.03408
-12.931833	-36.85586
1.8324833	-21.576653
-25.937378	22.46648
26.95325	-1.381217
-29.443314	16.385113
17.836432	-49.831852
33.885487	39.224297
17.565985	45.141567
-3.7695413	45.225555
-3.4444792	8.063548
-16.14747	-49.821434
27.660036	-24.677732
27.906923	4.571121
37.121445	15.063209
11.107659	30.503298
19.629759	-42.217407
3.894554	2.0500073
-0.7279296	49.87828
16.708395	-0.30138138
-25.244055	-24.914398
9.541111	40.323868
11.237471	-35.41882
-2.7438557	49.954376
19.71106	-33.8487
25.305902	11.218018
14.039153	-49.801723
-7.0880466	-17.18379
25.743599	-32.488937
44.043465	-9.654978
8.949761	0.28422037
6.311984	-11.283648
21.995323	-49.046284
-4.763069	-5.433694
-40.096424	13.3589945
44.137173	-8.581472
-3.4229481	-10.422437
25.224892	18.197538
-6.4982953	47.61807
-47.877254	5.2182646
-28.119066	-21.774557
-17.364132	28.424858
15.467807	-39.882305
40.197132	9.207339
-21.726084	-31.710386
41.266678	13.487217
-5.267089	33.89746
-30.410006	-44.926
21.07694	0.78294337
28.517166	39.559807
-1.3477061	36.79075
29.164541	-40.82186
24.550507	-36.38642
-46.899033	22.66052
42.93959	10.643396
-2.4244945	-26.474796
32.75572	-28.329548
23.140556	10.601888
24.991636	-32.382168
-31.713367	23.885159
28.310904	14.031855
-6.616613	15.248418
0.46821144	0.72628736
3.3313105	21.219912
4.306634	25.133442
-33.66151	-38.201405
-43.7079	13.394831
51.345917	-1.0283495
10.241491	-25.546223
24.968456	10.94794
-29.565767	-20.33146
-21.597448	22.163956
-20.76123	37.14466
22.425018	0.3918663
9.649179	40.400772
44.6479	10.534977
22.044554	-37.07403
40.908497	16.879211
-48.749935	18.279005
-14.055543	-47.181633
30.48752	-30.13412
-19.46904	38.097816
-54.112774	1.6193602
32.17107	-18.23002
-25.818787	-10.804255
32.63039	-2.1398833
-6.6345234	31.101257
-50.49398	13.348755
-25.985773	-13.058939
18.230032	-1.2832317
32.185467	6.174436
0.9921548	-25.068474
-3.6937535	50.386997
14.417603	-36.047394
34.308743	7.7229533
53.477726	-14.035949
11.928368	-4.6115007
22.495808	3.4530256
-16.022346	1.1725533
-20.201122	-20.799377
-32.34513	21.968063
-7.622974	-8.0964775
-18.03452	37.765736
29.18627	-0.90851724
-8.239651	-11.994081
-31.81853	-4.414084
-8.526627	-23.003042
-19.692963	-28.285929
13.325028	-29.842224
14.518073	-52.447834
13.779302	-43.439068
29.56713	-23.897615
13.034385	-16.519556
-17.676416	-20.353687
27.468914	-28.764687
0.20091666	-18.199978
37.238415	13.971142
27.60871	-24.829815
-32.2742	27.554277
15.063055	52.213108
5.3242655	15.268888
49.433315	-31.428
14.21185	-32.852448
42.658215	8.38737
7.8851333	30.91425
17.316032	-13.843493
-35.00081	16.40042
-25.423693	-26.762695
17.646334	36.20951
0.5752711	-17.731562
10.055251	-26.446218
-20.484245	42.040348
30.117275	17.012854
27.316181	18.438145
-1.0963086	-16.391914
-12.828322	-19.131815
-51.17579	15.842106
44.038174	26.500078
-7.335103	30.217775
-55.4469	-4.5787473
-23.136217	-22.556126
41.98464	18.508543
7.5710635	-21.918982
30.798733	-26.432323
11.758203	36.474476
14.889466	9.378239
-18.948923	-49.571228
-36.404175	33.228157
-21.609705	-23.493021
-2.1608303	5.992472
-27.503115	-22.504498
-41.02491	20.415073
15.390605	24.899893
-8.128654	8.029873
12.215743	35.902916
1.8686396	-14.358926
16.267748	-26.580215
50.326225	-18.522814
24.864262	-43.027946
-11.118846	15.03567
5.7111526	-15.21
-23.370413	-48.470543
29.260178	49.956234
11.283982	33.849533
14.09483	-23.205944
3.1076784	-27.070763
-20.377506	43.30361
-24.960009	-21.504967
-1.3670003	3.0106146
-8.567497	-8.604627
-51.622795	12.207304
11.879729	-41.14064
27.697943	-27.686527
-34.035122	35.753143
-11.730235	-11.452879
44.247585	-10.999903
4.2585225	13.876789
4.2801976	-23.015257
3.5508757	-9.934015
2.2120843	17.748974
-36.473705	23.149267
30.84517	-29.012665
42.24713	15.4706
23.75879	-33.917076
23.516184	1.9518836
-9.116568	15.907042
21.598955	-10.968008
-4.2238054	-16.675837
-19.57912	-22.386559
-18.805223	-39.400124
-36.561012	25.136509
-52.10509	13.670462
-41.342403	18.208324
-35.0441	35.084854
4.933197	33.517834
-49.37356	17.441378
1.5758086	-17.636948
-23.973236	-19.304045
44.56722	-24.176298
46.173954	10.405454
-3.2787445	-12.576969
12.1420555	42.669765
22.60023	-31.270315
-3.4789944	-9.697218
35.903748	18.866331
5.7867556	-10.0901785
26.080536	52.779594
43.837673	25.346394
14.225156	-49.826218
-25.834576	5.6312003
11.576299	-11.392178
33.569077	37.11243
2.4134324	24.637419
30.264704	29.300598
-27.081287	-10.4627075
18.299763	-32.753853
-28.19722	-13.702317
-34.364677	26.170914
-55.407757	12.110649
24.52876	-33.746517
29.657352	48.201378
-28.38621	-34.473648
-5.7524548	32.14807
16.572346	-52.800117
-50.8076	15.784464
-15.163037	-27.053036
12.116626	-29.40252
17.050032	36.28649
20.9228	-52.366245
40.295246	9.053284
-43.05787	16.219913
-4.605925	-55.5237
-47.7426	12.747422
8.908347	42.02267
-6.530644	-7.4459505
-3.5390332	9.683294
10.970485	-28.333681
22.155132	-42.08508
24.595339	19.809883
8.584782	-17.290167
-3.2727542	52.34234
1.4328711	40.92868
17.222082	0.33163467
-56.29266	-9.464045
44.583538	17.618193
-37.24725	17.01425
13.2392235	-26.153416
38.863384	10.368747
9.926076	7.422538
-25.631422	25.853397
2.9297314	30.633467
13.117282	10.358281
-38.07138	-30.779314
-6.952594	-15.411557
28.284365	-30.984629
-54.63379	2.3800418
-50.289078	12.132378
-12.104615	-22.222307
15.714371	-15.59546
-43.68046	7.404579
-43.391586	19.168123
20.680683	-49.49962
8.559225	-47.939648
0.15358111	-0.8179471
47.667034	-4.926014
23.814524	22.90566
-28.382143	-18.306597
-3.6840758	7.3900695
-4.1966166	9.460866
-28.660017	15.7872
7.1232867	-45.98315
-23.188349	-18.754293
-15.308297	-44.07549
3.0568473	-27.03052
8.175561	-23.349922
-34.238453	-38.946663
-13.121854	25.055073
2.4210093	7.086713
44.392498	7.919151
11.256972	-41.56924
-26.826546	22.001438
2.2157176	26.421057
-13.427082	-15.257972
-36.18525	18.384123
5.2717156	-15.4855585
8.019165	8.933795
-25.570665	11.272969
-8.9282	31.972517
-10.56634	30.21196
-28.420595	32.147896
-28.00199	-17.983522
5.3562155	-8.330147
46.81594	7.8516564
28.176025	12.798366
26.729723	6.1675725
-25.460182	25.461561
-39.559204	22.057463
3.3786159	-6.1352057
10.7174225	-47.834587
-5.70164	-13.310208
-1.978771	27.569096
32.157074	9.198175
9.205096	5.6222186
31.040823	-44.535957
-0.62870526	18.062456
22.62949	3.1232438
29.079277	27.757662
36.137257	-20.400173
21.118824	-37.284454
-5.475176	46.33389
-46.886635	16.794691
25.428724	-33.709343
-44.441254	10.247523
16.63322	-54.692493
13.070446	-27.936087
-5.8633413	15.554717
-3.9907367	33.595535
44.612003	-22.055191
-14.227113	-36.652344
-11.446974	-10.668292
29.2136	9.609173
13.722362	38.08705
33.14289	-28.796762
-37.448055	26.938635
-4.0216866	46.749374
-47.56145	12.544766
-2.1993067	7.2645674
-16.500671	6.970528
-12.086997	10.619897
29.668947	-29.740948
-1.8361645	27.496923
-2.7469509	51.74789
-55.709793	8.706832
47.30673	-33.924454
18.327532	-1.4762887
-27.48679	-23.222288
15.563746	39.62803
-11.020819	-14.932808
19.42209	-42.043797
29.261972	39.875595
9.003733	-29.580322
-24.01531	-22.858713
39.340427	13.574126
16.200537	-12.426424
10.520743	39.404144
1.883563	-21.632612


==> data-files/Multiplot/lora_CNN_data.txt <==
1	85.79952267303102
2	74.82100238663485
3	88.06682577565633
4	70.04773269689738
5	62.17183770883054
6	71.24105011933175
7	68.37708830548927
8	73.50835322195704


==> data-files/Multiplot/lora_DCT_data.txt <==
1	16.89189189189189
2	21.396396396396398
3	23.536036036036027
4	20.495495495495497
5	15.990990990990994
6	18.69369369369369
7	17.905405405405396
8	22.63513513513513


==> data-files/Multiplot/lora_MesoNet_data.txt <==
1	77.85714285714286
2	48.47959183673469
3	80.62244897959185
4	45.52040816326531
5	39.89795918367347
6	43.673469387755105
7	43.37755102040816
8	50.41836734693877


==> data-files/Multiplot/lora_Resynthesis_data.txt <==
1	74.92485549132948
2	34.346820809248555
3	58.73988439306358
4	32.38150289017341
5	22.554913294797693
6	31.10982658959537
7	31.803468208092486
8	38.046242774566466


==> data-files/Multiplot/lora_Texture_data.txt <==
1	90.01009081735619
2	43.60242179616548
3	82.35116044399597
4	41.786074672048436
5	20.59535822401614
6	39.6670030272452
7	37.941473259334
8	46.31685166498486


==> data-files/Multiplot/lora_UnivCLIP_data.txt <==
1	64.54739084132056
2	40.04259850905219
3	59.435569755058566
4	36.741214057507996
5	24.504792332268373
6	40.05324813631523
7	34.19595314164005
8	41.75718849840256


==> data-files/Multiplot/other_CNN_data.txt <==
9	24.343675417661096
10	65.8711217183771
11	15.751789976133654
12	25.05966587112172
13	37.470167064439146
14	48.21002386634845
15	29.713603818615752
16	22.195704057279233


==> data-files/Multiplot/other_DCT_data.txt <==
9	27.59009009009009
10	37.612612612612615
11	3.716216216216213
12	30.405405405405407
13	29.5045045045045
14	4.16666666666667
15	19.707207207207208
16	4.729729729729733


==> data-files/Multiplot/other_MesoNet_data.txt <==
9	18.78571428571428
10	32.255102040816325
11	17.051020408163257
12	27.459183673469383
13	20.010204081632654
14	43.58163265306123
15	18.377551020408166
16	26.846938775510203


==> data-files/Multiplot/other_Resynthesis_data.txt <==
9	17.930635838150295
10	19.086705202312142
11	3.3641618497109786
12	11.6878612716763
13	11.572254335260121
14	28.335260115606935
15	3.9421965317919034
16	12.72832369942197


==> data-files/Multiplot/other_Texture_data.txt <==
9	11.412714429868808
10	38.85973763874873
11	15.146316851664977
12	17.769929364278507
13	21.099899091826433
14	53.39051463168517
15	28.153380423814323
16	24.026236125126122


==> data-files/Multiplot/other_UnivCLIP_data.txt <==
9	4.05750798722045
10	28.871139510117143
11	8.423855165069234
12	4.696485623003206
13	11.618743343982972
14	14.600638977635791
15	11.405750798722053
16	7.145899893503735

